ReSWD: ReSTIR'd, not shaken. Combining Reservoir Sampling and Sliced Wasserstein Distance for Variance Reduction

Distribution matching is central to many vision and graphics tasks, where the widely used Wasserstein distance is too costly to compute for high dimensional distributions. The Sliced Wasserstein Distance (SWD) offers a scalable alternative, yet its Monte Carlo estimator suffers from high variance, resulting in noisy gradients and slow convergence. We introduce Reservoir SWD (ReSWD), which integrates Weighted Reservoir Sampling into SWD to adaptively retain informative projection directions in optimization steps, resulting in stable gradients while remaining unbiased. Experiments on synthetic benchmarks and real-world tasks such as color correction and diffusion guidance show that ReSWD consistently outperforms standard SWD and other variance reduction baselines. Project page: https://reservoirswd.github.io/

==> figures/general_matching/metrics_vs_step_nc-0_dist-l1_mode-gaussian_ucv-False_lcv-False.csv <==
step,mean_w1,mean_swd,pearson_corr,spearman_corr
0,0.26169595,267.07452393,0.94929299,0.94381404
1,0.25295529,259.91949463,0.94960627,0.95109537
2,0.24434255,251.68002319,0.94909713,0.95122166
3,0.23585474,244.86938477,0.94994966,0.95052377
4,0.22745794,237.45730591,0.95328967,0.95306839
5,0.21919627,229.60737610,0.95091887,0.95042595
6,0.21108998,223.40463257,0.95419507,0.95492848
7,0.20311034,215.64819336,0.95312969,0.95691062
8,0.19523884,208.49797058,0.95701124,0.95615497
9,0.18752235,201.85739136,0.95482785,0.95396901
10,0.17998825,194.65286255,0.95683902,0.95767278
11,0.17268065,187.15187073,0.95948322,0.96256027
12,0.16557427,180.89953613,0.95921637,0.96184801
13,0.15864931,174.47146606,0.95992620,0.96321963
14,0.15191002,167.74513245,0.95776011,0.96219556
15,0.14536963,160.70442200,0.96134664,0.96469280
16,0.13901787,155.14749146,0.96127921,0.96540164
17,0.13287205,148.31135559,0.96184348,0.96547627
18,0.12691227,141.80386353,0.96307968,0.96766998
19,0.12114268,136.71749878,0.96225625,0.96979680
20,0.11554747,130.42654419,0.96181867,0.96924335
21,0.11010718,124.55082703,0.96455552,0.97114229
22,0.10481834,119.17662811,0.96560368,0.97006388
23,0.09969570,113.70606232,0.96750214,0.97284004
24,0.09470303,108.01939392,0.96754438,0.97270375
25,0.08983415,102.88446808,0.96818420,0.97274120
26,0.08516298,97.83726501,0.96916912,0.97299052
27,0.08065137,92.52136993,0.97050529,0.97302367
28,0.07627047,87.54709625,0.97024241,0.97499825
29,0.07205416,82.46467590,0.97199397,0.97499823
30,0.06802917,78.06137085,0.97239190,0.97503807
31,0.06415483,73.60952759,0.97423537,0.97350262
32,0.06048349,68.81181335,0.97080050,0.97294889
33,0.05696696,65.11278534,0.97109973,0.97276864
34,0.05359491,61.38455200,0.97150325,0.97154506
35,0.05039515,57.66956711,0.97148247,0.97072545
36,0.04738506,53.70244217,0.97388655,0.97012433
37,0.04454026,50.29482651,0.97105224,0.97006719
38,0.04184180,47.07072830,0.97336764,0.96946188
39,0.03929435,44.10934830,0.97256860,0.96980977
40,0.03689412,41.35882187,0.97148500,0.96833044
41,0.03466488,38.56972504,0.97059417,0.96788898
42,0.03265009,36.11214828,0.97236979,0.96461314
43,0.03081004,33.92354584,0.97222619,0.96529090
44,0.02915629,31.74406624,0.97115691,0.96586898
45,0.02773353,29.99406242,0.97099082,0.96435455
46,0.02647023,28.31722641,0.96969343,0.96344582
47,0.02532805,27.13942146,0.97213696,0.97010413
48,0.02429581,25.77803993,0.97065588,0.97531466
49,0.02335853,24.90734482,0.96901405,0.97453733
50,0.02242311,23.49205971,0.97071040,0.97365643
51,0.02150568,22.73722649,0.96824395,0.97606449
52,0.02057659,21.54266930,0.97256817,0.97614423
53,0.01963273,20.65016937,0.96828785,0.97570908
54,0.01863711,19.84028244,0.96890528,0.97259290
55,0.01764490,18.92121506,0.97101112,0.97459257
56,0.01666848,17.84881020,0.97039474,0.97585238
57,0.01573678,16.78028870,0.96846620,0.97582653
58,0.01482555,15.79972172,0.96748441,0.97323105
59,0.01395355,14.92039394,0.96964956,0.97182205
60,0.01319756,14.07319260,0.96848395,0.96846332
61,0.01251428,13.36445427,0.96791612,0.96370078
62,0.01188613,12.59992504,0.96926023,0.96554567
63,0.01133138,11.94237518,0.97250950,0.97080186
64,0.01080745,11.37016487,0.97261680,0.96956979
65,0.01028016,10.83379459,0.97193583,0.97237598
66,0.00975703,10.23877907,0.97014079,0.97268449
67,0.00924462,9.65849781,0.97046823,0.97550385
68,0.00873640,9.15312481,0.97242623,0.96862485
69,0.00825293,8.73784256,0.96810737,0.96867753
70,0.00782898,8.11952877,0.97140718,0.96710104
71,0.00744234,7.71873713,0.96878751,0.96264315
72,0.00706762,7.28162527,0.96946696,0.95626550
73,0.00673546,6.96659899,0.96682586,0.96771639
74,0.00643078,6.63203812,0.96461667,0.96209765
75,0.00613033,6.28235006,0.96999984,0.96251293
76,0.00584795,5.98470926,0.96677839,0.95965487
77,0.00558229,5.69889545,0.97449055,0.96612728
78,0.00530044,5.47501421,0.96025281,0.96456278
79,0.00502684,5.17925119,0.96575165,0.95700560
80,0.00478630,4.91677094,0.96814212,0.95161395
81,0.00457531,4.69432116,0.96935224,0.95639622
82,0.00436754,4.50738859,0.95577298,0.95311893
83,0.00416459,4.30102396,0.96448420,0.96149031
84,0.00396890,4.06028700,0.96458682,0.95390721
85,0.00377453,3.93470788,0.96634828,0.95590612
86,0.00358875,3.68396258,0.96529847,0.95190545
87,0.00343067,3.53364134,0.96392399,0.94674049
88,0.00328318,3.36233568,0.96440763,0.94620348
89,0.00313759,3.22498870,0.95766275,0.94615208
90,0.00297844,3.09552217,0.97099545,0.94777841
91,0.00282741,2.94423294,0.96977940,0.93522094
92,0.00269923,2.76786590,0.97845501,0.93184476
93,0.00257815,2.65884519,0.95254240,0.93592183
94,0.00247314,2.52763724,0.95384546,0.94162975
95,0.00236713,2.44522953,0.95743822,0.94262457
96,0.00227399,2.33258533,0.96327925,0.92905973
97,0.00218505,2.22523189,0.97262859,0.91916935
98,0.00210594,2.12680888,0.96215591,0.93090477
99,0.00202646,2.06991100,0.95946821,0.92741492
100,0.00195421,1.99803817,0.96889135,0.91569560
101,0.00188324,1.94174504,0.97512051,0.91045286
102,0.00182012,1.87483692,0.97307163,0.92558157
103,0.00176245,1.82205808,0.97967860,0.92131568
104,0.00170029,1.76527238,0.97348916,0.90493940
105,0.00164888,1.69504786,0.97944687,0.90663872
106,0.00159733,1.64516795,0.98358907,0.91984924
107,0.00155242,1.58255470,0.97990361,0.93398857
108,0.00149955,1.56709552,0.98298352,0.91023641
109,0.00145261,1.50810587,0.98915064,0.91214074
110,0.00141450,1.45984614,0.98360864,0.90382430
111,0.00137818,1.42181742,0.99141453,0.90304346
112,0.00133902,1.38182569,0.98973557,0.90907731
113,0.00129841,1.34050369,0.98912948,0.91190789
114,0.00126563,1.31401932,0.99142901,0.91219316
115,0.00123932,1.27405870,0.98579223,0.90152453
116,0.00120998,1.25436282,0.98453344,0.90704244
117,0.00117483,1.22574329,0.98637797,0.89891805
118,0.00115301,1.20115173,0.98982936,0.91939150
119,0.00112862,1.18270886,0.98782250,0.91523573
120,0.00110444,1.15467155,0.97381608,0.89396939
121,0.00108441,1.13702941,0.98997126,0.90322659
122,0.00106631,1.11606514,0.98535203,0.89894733
123,0.00104539,1.09419322,0.97982715,0.91982898
124,0.00102398,1.08123219,0.98748176,0.91156992
125,0.00100458,1.06050885,0.99198570,0.91657734
126,0.00099188,1.04250133,0.98856609,0.90157074
127,0.00097769,1.03202200,0.98326023,0.90825784
128,0.00096133,1.01551700,0.97304940,0.90825526
129,0.00094648,1.00135124,0.97825359,0.90184459
130,0.00093684,0.98969340,0.98438589,0.90204185
131,0.00092808,0.97980988,0.98846896,0.90329366
132,0.00091283,0.96805882,0.97302838,0.90340511
133,0.00089940,0.95787960,0.98790729,0.89734646
134,0.00089577,0.94359457,0.98362657,0.90006960
135,0.00088839,0.93672681,0.97506568,0.92927598
136,0.00087762,0.93258059,0.97589379,0.91341778
137,0.00086549,0.92310452,0.98669323,0.92059720
138,0.00086175,0.91199803,0.98338361,0.90535559
139,0.00085324,0.90892732,0.98082681,0.90784848
140,0.00084650,0.89984334,0.97351412,0.90321792
141,0.00084251,0.89269876,0.98383938,0.92392090
142,0.00083380,0.89065713,0.98120293,0.91394496
143,0.00082734,0.88213545,0.97210903,0.89552818
144,0.00082559,0.87595838,0.96976531,0.89832134
145,0.00082125,0.87323481,0.97670375,0.91372890
146,0.00081533,0.86942500,0.97388481,0.91176973
147,0.00081336,0.86364734,0.95954898,0.89061373
148,0.00080944,0.86013567,0.96721346,0.90015113
149,0.00080584,0.85634685,0.95949608,0.90888181
150,0.00080367,0.85251504,0.95796589,0.90003233
151,0.00079983,0.84927034,0.96706113,0.90850495
152,0.00079589,0.84565431,0.96253716,0.89761649
153,0.00079457,0.84143400,0.95416855,0.90362936
154,0.00079244,0.84013420,0.95915879,0.89946350
155,0.00079155,0.83739942,0.95245860,0.90331949
156,0.00078646,0.83666068,0.94724482,0.90060685
157,0.00078432,0.83284837,0.94551963,0.88852812
158,0.00078258,0.82934946,0.93156117,0.90264181
159,0.00078232,0.82789814,0.94945788,0.88912563
160,0.00077826,0.82851940,0.94621264,0.91574924
161,0.00077641,0.82395446,0.93181747,0.90838023
162,0.00077629,0.82163697,0.93998713,0.91460223
163,0.00077469,0.82127845,0.95147100,0.91349141
164,0.00077216,0.81894237,0.94268217,0.91580885
165,0.00077047,0.81712377,0.95844541,0.91588444
166,0.00076820,0.81501669,0.94295010,0.91990263
167,0.00076639,0.81263661,0.95262461,0.91192722
168,0.00076473,0.81085563,0.93370073,0.91235131
169,0.00076502,0.80863279,0.92243336,0.90155787
170,0.00076367,0.80932415,0.92402439,0.91133251
171,0.00076291,0.80782658,0.90021145,0.90736005
172,0.00076126,0.80708182,0.93313712,0.90459484
173,0.00076129,0.80454719,0.91245825,0.91492921
174,0.00075974,0.80531800,0.92107833,0.90690358
175,0.00075793,0.80296665,0.87851846,0.90378491
176,0.00075807,0.80076373,0.90981233,0.90417269
177,0.00075590,0.80180585,0.88613343,0.90137029
178,0.00075720,0.79964137,0.84627813,0.89942539
179,0.00075794,0.80058777,0.91126783,0.90268241
180,0.00075750,0.80149132,0.91409392,0.89460015
181,0.00075532,0.80019605,0.88892637,0.90496359
182,0.00075587,0.79760152,0.89319254,0.89480168
183,0.00075489,0.79852498,0.87871681,0.90167829
184,0.00075419,0.79682487,0.90515256,0.90181222
185,0.00075307,0.79660755,0.86214228,0.89973480
186,0.00075365,0.79561514,0.89074256,0.90278090
187,0.00075344,0.79543763,0.88178666,0.89744332
188,0.00075215,0.79550040,0.90464684,0.89249309
189,0.00074973,0.79420197,0.85661765,0.89304097
190,0.00075032,0.79236412,0.89097428,0.89427494
191,0.00075044,0.79140109,0.90169908,0.90010756
192,0.00074878,0.79204798,0.90833190,0.89700373
193,0.00074817,0.78983736,0.89927195,0.91054388
194,0.00074870,0.78971821,0.88135694,0.88641967
195,0.00074740,0.78994238,0.86724149,0.89000397
196,0.00074808,0.78901762,0.84079092,0.89959622
197,0.00074896,0.78953779,0.90102467,0.90029665
198,0.00074700,0.78941125,0.90235570,0.90302160
199,0.00074408,0.78795815,0.88882633,0.88634033
200,0.00074462,0.78479093,0.89638409,0.89094965
201,0.00074546,0.78614742,0.90444849,0.89706669
202,0.00074407,0.78630948,0.88705920,0.88820070
203,0.00074381,0.78497773,0.90965264,0.89953104
204,0.00074437,0.78439564,0.88277910,0.87807637
205,0.00074395,0.78487474,0.87587697,0.88648590
206,0.00074457,0.78472984,0.90652584,0.89536566
207,0.00074399,0.78503525,0.89285058,0.88514234
208,0.00074319,0.78481764,0.88103960,0.88760566
209,0.00074306,0.78441381,0.86450831,0.88941389
210,0.00074426,0.78284544,0.81536793,0.88016661
211,0.00074453,0.78457588,0.87711794,0.88691523
212,0.00074288,0.78426254,0.87651467,0.88594291
213,0.00074191,0.78318125,0.78638049,0.87986492
214,0.00074336,0.78228647,0.73296243,0.88327867
215,0.00074394,0.78358084,0.90258223,0.87425064
216,0.00074287,0.78444475,0.87850748,0.88433108
217,0.00074192,0.78333336,0.84046907,0.88528729
218,0.00074086,0.78172356,0.77370606,0.86387563
219,0.00074122,0.78076720,0.80800152,0.86795672
220,0.00074140,0.78067392,0.88401557,0.87631464
221,0.00074065,0.78142977,0.86620289,0.88102749
222,0.00074060,0.78017372,0.87251585,0.86833192
223,0.00073971,0.78054011,0.85801768,0.86793425
224,0.00073866,0.77948767,0.86309324,0.87414721
225,0.00073983,0.77827978,0.88294994,0.87829501
226,0.00074065,0.77975494,0.88232838,0.87462309
227,0.00073955,0.77939498,0.87712023,0.86371026
228,0.00073847,0.77950788,0.86992918,0.87144395
229,0.00073898,0.77807307,0.87601675,0.86842467
230,0.00073899,0.77818578,0.87795734,0.86184439
231,0.00073885,0.77834648,0.86666561,0.86028825
232,0.00073894,0.77818948,0.87970398,0.86781111
233,0.00073850,0.77848762,0.87454827,0.86501698
234,0.00073863,0.77761281,0.87768798,0.86755637
235,0.00073803,0.77797997,0.87929932,0.86980666
236,0.00073754,0.77763796,0.87369588,0.86162149
237,0.00073708,0.77656090,0.86373982,0.85545045
238,0.00073764,0.77638179,0.87383707,0.86803038
239,0.00073801,0.77684808,0.86281920,0.85787584
240,0.00073762,0.77688819,0.85582319,0.85790612
241,0.00073743,0.77671552,0.86159159,0.85876271
242,0.00073700,0.77629846,0.84943071,0.85132322
243,0.00073697,0.77592713,0.86693176,0.85070274
244,0.00073773,0.77606678,0.85820549,0.85145243
245,0.00073592,0.77696145,0.86873676,0.86127467
246,0.00073568,0.77559447,0.85929560,0.84893655
247,0.00073606,0.77529001,0.86289820,0.85809917
248,0.00073639,0.77521765,0.86753464,0.86095482
249,0.00073678,0.77498782,0.86481199,0.86070223
250,0.00073539,0.77570480,0.85810424,0.86403812
251,0.00073505,0.77395660,0.83632478,0.84734707
252,0.00073617,0.77393901,0.86316242,0.85626907
253,0.00073525,0.77485460,0.82329037,0.85381685
254,0.00073452,0.77439088,0.86036457,0.87194835
255,0.00073504,0.77329230,0.86652301,0.86709146
256,0.00073452,0.77434272,0.85316885,0.85065614
257,0.00073492,0.77327079,0.87029971,0.87262713
258,0.00073497,0.77353233,0.87117596,0.85962240
259,0.00073535,0.77386737,0.79827121,0.84437367
260,0.00073559,0.77399111,0.84947183,0.84611327
261,0.00073471,0.77498162,0.79501131,0.85071045
262,0.00073470,0.77338034,0.82053069,0.83952889
263,0.00073442,0.77375293,0.81604131,0.84102935
264,0.00073582,0.77361286,0.77981519,0.84685718
265,0.00073464,0.77430534,0.85639599,0.84293751
266,0.00073400,0.77357233,0.74047389,0.82714002
267,0.00073484,0.77287132,0.76580829,0.83872393
268,0.00073435,0.77336961,0.86485868,0.83850013
269,0.00073399,0.77286762,0.78925400,0.84869526
270,0.00073371,0.77232766,0.84685989,0.84479455
271,0.00073358,0.77209818,0.77740658,0.81704843
272,0.00073448,0.77223724,0.85808277,0.84367538
273,0.00073383,0.77245736,0.78532274,0.83451497
274,0.00073419,0.77175230,0.79466696,0.82773529
275,0.00073462,0.77287155,0.85601954,0.84015624
276,0.00073510,0.77306801,0.78922878,0.83226570
277,0.00073415,0.77375263,0.83629062,0.83131455
278,0.00073388,0.77273220,0.83490634,0.83350526
279,0.00073362,0.77223152,0.81182650,0.83147393
280,0.00073360,0.77212042,0.82468029,0.82184301
281,0.00073318,0.77219433,0.82982798,0.81821301
282,0.00073343,0.77144313,0.80196040,0.80985588
283,0.00073382,0.77169776,0.81669942,0.82735933
284,0.00073296,0.77214825,0.82757010,0.82419069
285,0.00073200,0.77163965,0.83089108,0.82678187
286,0.00073264,0.76982176,0.83276652,0.82993943
287,0.00073316,0.77078658,0.83201185,0.82781164
288,0.00073311,0.77102095,0.82874165,0.82796059
289,0.00073171,0.77128237,0.82957769,0.82554890
290,0.00073198,0.76967537,0.84955890,0.84026772
291,0.00073260,0.76994890,0.83391263,0.82953781
292,0.00073330,0.77101690,0.83129904,0.82683785
293,0.00073293,0.77083158,0.84577217,0.83056330
294,0.00073175,0.77041256,0.83454633,0.81958258
295,0.00073214,0.76995230,0.81955450,0.81219291
296,0.00073249,0.77029824,0.83754873,0.82806323
297,0.00073340,0.77050996,0.82884786,0.81335189
298,0.00073316,0.77156490,0.83979321,0.82461307
299,0.00073293,0.77078331,0.82472471,0.81541252


==> figures/general_matching/metrics_vs_step_nc-0_dist-l1_mode-gaussian_ucv-False_lcv-True.csv <==
step,mean_w1,mean_swd,pearson_corr,spearman_corr
0,0.26133758,267.50613403,0.96735117,0.96965884
1,0.25222710,260.00677490,0.96871127,0.97150276
2,0.24323159,252.16500854,0.96742502,0.96949446
3,0.23442551,244.91542053,0.96652151,0.97001118
4,0.22577006,237.18269348,0.96766240,0.97074770
5,0.21728450,229.49238586,0.96667152,0.96940149
6,0.20898992,222.57350159,0.96594027,0.97021632
7,0.20088905,215.13992310,0.96621083,0.97104582
8,0.19294985,208.16040039,0.96634158,0.97009952
9,0.18522996,201.16015625,0.96626053,0.96999035
10,0.17775840,193.92593384,0.96634929,0.97052630
11,0.17053820,186.75654602,0.96704828,0.97165902
12,0.16356163,180.11143494,0.96599132,0.97143493
13,0.15678778,173.54237366,0.96701769,0.97264806
14,0.15020499,166.94020081,0.96774276,0.97337273
15,0.14377275,160.33528137,0.96922785,0.97419156
16,0.13750716,153.94508362,0.96865015,0.97448406
17,0.13142304,147.80477905,0.96984032,0.97492844
18,0.12551844,141.53701782,0.96965915,0.97631400
19,0.11974639,135.59652710,0.97000677,0.97661295
20,0.11413208,129.84664917,0.97119826,0.97642828
21,0.10869372,123.95449829,0.97174325,0.97741207
22,0.10338491,118.18841553,0.97160567,0.97686569
23,0.09825215,112.63643646,0.97208915,0.97697696
24,0.09326044,107.21231079,0.97232954,0.97709033
25,0.08840917,101.75697327,0.97242132,0.97663104
26,0.08373738,96.71967316,0.97301306,0.97606767
27,0.07923792,91.50833130,0.97369383,0.97589248
28,0.07490118,86.70744324,0.97377028,0.97659113
29,0.07076290,81.82778168,0.97438141,0.97621286
30,0.06678147,77.11016083,0.97497678,0.97500206
31,0.06293452,72.64820862,0.97510725,0.97438158
32,0.05928291,68.25913239,0.97500479,0.97374124
33,0.05582757,64.18907166,0.97486543,0.97305262
34,0.05254253,60.27845383,0.97491199,0.97217238
35,0.04942436,56.57483292,0.97458734,0.97141836
36,0.04645301,52.93642426,0.97443814,0.97077661
37,0.04364347,49.55276871,0.97392942,0.96930950
38,0.04099647,46.39849854,0.97507775,0.96871881
39,0.03850270,43.41577530,0.97449908,0.96858715
40,0.03616800,40.53044510,0.97429666,0.96742818
41,0.03402066,37.89696503,0.97344771,0.96625737
42,0.03207252,35.49731064,0.97368021,0.96618369
43,0.03030044,33.23367691,0.97306202,0.96673372
44,0.02871336,31.32548523,0.97237936,0.96643601
45,0.02732572,29.61794662,0.97221883,0.96532486
46,0.02608869,28.09984589,0.97107924,0.96761684
47,0.02499839,26.78854942,0.97186952,0.97332545
48,0.02402458,25.59293938,0.97168686,0.97490397
49,0.02311615,24.58640480,0.97148740,0.97534503
50,0.02221891,23.56947708,0.97130107,0.97469554
51,0.02130707,22.69508362,0.97025738,0.97765899
52,0.02037331,21.68926430,0.97023204,0.97843593
53,0.01941841,20.70598984,0.97018999,0.97890807
54,0.01843266,19.69238853,0.97015036,0.97636361
55,0.01745008,18.71652603,0.96985744,0.97702365
56,0.01648881,17.67771149,0.96926816,0.97842514
57,0.01556438,16.68332863,0.96902355,0.97535972
58,0.01467886,15.71217728,0.96900625,0.97310418
59,0.01386746,14.79519463,0.96909525,0.97395690
60,0.01313703,13.94750500,0.96959263,0.96984073
61,0.01247156,13.23459339,0.97064239,0.96718359
62,0.01186410,12.52847099,0.97044825,0.97032920
63,0.01129148,11.88520241,0.97125059,0.97116686
64,0.01075105,11.30589104,0.97082350,0.97179997
65,0.01022147,10.77326012,0.97083066,0.97451802
66,0.00970839,10.23428059,0.97023156,0.97573002
67,0.00920979,9.70417595,0.96954160,0.97508841
68,0.00872127,9.18948078,0.96929628,0.97319435
69,0.00827647,8.69062424,0.96949598,0.97339212
70,0.00785747,8.21194935,0.96884660,0.96831758
71,0.00745303,7.76021051,0.96855844,0.96563924
72,0.00708044,7.36029863,0.96832275,0.96501207
73,0.00674330,6.97821760,0.96820318,0.96761409
74,0.00645054,6.62178278,0.96737928,0.96414041
75,0.00619136,6.32120466,0.96745013,0.96159945
76,0.00588955,6.05098581,0.96522862,0.96627361
77,0.00559582,5.75516558,0.96687072,0.96861121
78,0.00533653,5.47692251,0.96320937,0.96379925
79,0.00509542,5.21638012,0.96343387,0.96413462
80,0.00487157,4.98610449,0.96207545,0.95897888
81,0.00464805,4.76467276,0.96373496,0.95744006
82,0.00443186,4.56144428,0.95643343,0.95721398
83,0.00423111,4.33630419,0.96390230,0.96040829
84,0.00402583,4.14919424,0.96279928,0.96026754
85,0.00383305,3.97187042,0.96350663,0.95789204
86,0.00366598,3.75715160,0.96170642,0.95414519
87,0.00351252,3.61340570,0.96345223,0.95504607
88,0.00334791,3.43877244,0.96647389,0.95206008
89,0.00318792,3.28765273,0.96247633,0.95383426
90,0.00304196,3.13614202,0.96979942,0.95040040
91,0.00290414,2.98497200,0.96919243,0.93976769
92,0.00277161,2.84382463,0.97234545,0.93867144
93,0.00264063,2.70815158,0.96878517,0.94932829
94,0.00254031,2.57368541,0.96876445,0.93839310
95,0.00243340,2.49464917,0.97051477,0.94114791
96,0.00233544,2.39460349,0.96726456,0.92958117
97,0.00224587,2.30147886,0.96869191,0.93797041
98,0.00215567,2.20693183,0.96689651,0.94696592
99,0.00207377,2.12674880,0.96397994,0.93700753
100,0.00199759,2.05369592,0.96753672,0.92024032
101,0.00192232,1.99132669,0.97609303,0.94284735
102,0.00186155,1.91529441,0.97517662,0.93054496
103,0.00179597,1.85991251,0.98115560,0.92964272
104,0.00174021,1.79572093,0.98153230,0.92239334
105,0.00169335,1.73871994,0.98386618,0.93346221
106,0.00163973,1.68811834,0.98061841,0.93508556
107,0.00159212,1.63224268,0.97977561,0.92734574
108,0.00154115,1.59377408,0.98854448,0.92644230
109,0.00149069,1.54364896,0.99056101,0.91076695
110,0.00144457,1.49642801,0.99042086,0.91913620
111,0.00140919,1.45138240,0.98998074,0.91142544
112,0.00137056,1.41607535,0.99182725,0.91351867
113,0.00133261,1.37396836,0.98961707,0.90981091
114,0.00130356,1.34515297,0.99273195,0.92194851
115,0.00126515,1.31706285,0.98876358,0.91250790
116,0.00123815,1.28377211,0.99086462,0.89186067
117,0.00121278,1.25871956,0.98957531,0.92274525
118,0.00118028,1.23778844,0.99116961,0.91608378
119,0.00115405,1.21069765,0.99201338,0.91218840
120,0.00113426,1.17728579,0.97874542,0.90868990
121,0.00111144,1.16584635,0.99006165,0.91830681
122,0.00108407,1.14124238,0.98510317,0.90420693
123,0.00107209,1.11438370,0.97729377,0.89581911
124,0.00104744,1.10704708,0.98525227,0.93066046
125,0.00102574,1.08831608,0.99238482,0.88769933
126,0.00101334,1.06438839,0.98790037,0.89429437
127,0.00099740,1.05343282,0.98474794,0.89802467
128,0.00098101,1.03752875,0.97846721,0.90253065
129,0.00096552,1.02188063,0.98144675,0.88618103
130,0.00095686,1.00968897,0.98951785,0.90904731
131,0.00094511,1.00160766,0.99191909,0.91267964
132,0.00092737,0.98845416,0.98056861,0.89943332
133,0.00091624,0.97491288,0.99080786,0.90599974
134,0.00090900,0.96512604,0.98518045,0.89523589
135,0.00089926,0.95390952,0.97385788,0.89822599
136,0.00089476,0.94748235,0.98496197,0.90963913
137,0.00088563,0.94334543,0.98983506,0.91797247
138,0.00087514,0.93374276,0.98606513,0.90307104
139,0.00086517,0.92233533,0.98892132,0.91359330
140,0.00085853,0.91390902,0.98059781,0.90639401
141,0.00085119,0.90714061,0.98591385,0.90283197
142,0.00084374,0.90082079,0.98850491,0.89717029
143,0.00083671,0.89314157,0.98477423,0.89027962
144,0.00083282,0.88754892,0.98262102,0.88581519
145,0.00082770,0.88270795,0.98319205,0.89641015
146,0.00082259,0.87806886,0.97262949,0.88756228
147,0.00081793,0.87244314,0.97466128,0.88418908
148,0.00081676,0.86760664,0.97764441,0.88633860
149,0.00081397,0.86582029,0.97836354,0.90103877
150,0.00080891,0.86313969,0.95916953,0.87033551
151,0.00080814,0.85654926,0.95830912,0.88577105
152,0.00080545,0.85664117,0.96364245,0.88305018
153,0.00080253,0.85330546,0.96001360,0.87542778
154,0.00079894,0.84926099,0.96512908,0.88565346
155,0.00079699,0.84670842,0.95687580,0.88127997
156,0.00079354,0.84373182,0.96263276,0.87263398
157,0.00079070,0.84040546,0.95764616,0.87710675
158,0.00078879,0.83718395,0.96303317,0.89517295
159,0.00078476,0.83620459,0.95576717,0.86912981
160,0.00078345,0.83171695,0.95953474,0.88596915
161,0.00078139,0.83013213,0.95933614,0.88401956
162,0.00077930,0.82770610,0.95497429,0.87841158
163,0.00077882,0.82497388,0.95207791,0.88691715
164,0.00077648,0.82462597,0.93410272,0.87253429
165,0.00077565,0.82368749,0.94134140,0.87789478
166,0.00077524,0.82150716,0.95301806,0.89227580
167,0.00077250,0.82070929,0.92076742,0.86908393
168,0.00077141,0.81732082,0.93450962,0.88029766
169,0.00077121,0.81597310,0.93541052,0.87362851
170,0.00076935,0.81600589,0.91177315,0.87246978
171,0.00076755,0.81437695,0.91769503,0.87844956
172,0.00076716,0.81258780,0.90204284,0.86826432
173,0.00076811,0.81154060,0.88897880,0.88015578
174,0.00076524,0.81262767,0.90160508,0.87974333
175,0.00076484,0.80971944,0.90803675,0.87838461
176,0.00076383,0.80827731,0.90292684,0.87595051
177,0.00076274,0.80822086,0.89140180,0.87061813
178,0.00076194,0.80677491,0.89393844,0.86451655
179,0.00076246,0.80580544,0.87663480,0.86178029
180,0.00076272,0.80649823,0.90057830,0.86505712
181,0.00076150,0.80532783,0.90772127,0.87917187
182,0.00075949,0.80427837,0.90320413,0.87878254
183,0.00075820,0.80286419,0.89073793,0.87079972
184,0.00075795,0.80095738,0.91011835,0.87380683
185,0.00075656,0.80120486,0.90141686,0.87334033
186,0.00075661,0.79979038,0.87750671,0.87249195
187,0.00075669,0.79932636,0.89222979,0.87680553
188,0.00075486,0.79986000,0.88700589,0.85553961
189,0.00075378,0.79776293,0.88507013,0.86674325
190,0.00075431,0.79719788,0.88966176,0.86972924
191,0.00075389,0.79658741,0.87648520,0.86864416
192,0.00075213,0.79607141,0.87795178,0.85598648
193,0.00075162,0.79475820,0.89056260,0.87085706
194,0.00075232,0.79415828,0.85592388,0.85046043
195,0.00075155,0.79424578,0.87328240,0.85795999
196,0.00075122,0.79385662,0.86796421,0.87165432
197,0.00075159,0.79365987,0.86591961,0.85807222
198,0.00075034,0.79339767,0.87625956,0.85514709
199,0.00074924,0.79227656,0.87909068,0.85693293
200,0.00074836,0.79076695,0.87477630,0.85559556
201,0.00074917,0.79071718,0.88437025,0.86275388
202,0.00074887,0.79019505,0.87641549,0.85698220
203,0.00074834,0.79019958,0.88404098,0.85998590
204,0.00074783,0.78928071,0.86560602,0.84230326
205,0.00074743,0.78901720,0.86878821,0.85094301
206,0.00074691,0.78905559,0.84228605,0.84050915
207,0.00074714,0.78886604,0.82395542,0.84367625
208,0.00074724,0.78810018,0.86179632,0.84659696
209,0.00074713,0.78877103,0.87702554,0.85262924
210,0.00074693,0.78747207,0.86995944,0.85399579
211,0.00074740,0.78758109,0.86280202,0.84738454
212,0.00074609,0.78788036,0.86213334,0.83801610
213,0.00074554,0.78712565,0.86022257,0.84544489
214,0.00074652,0.78651589,0.85078892,0.84678705
215,0.00074648,0.78680980,0.84773598,0.82782789
216,0.00074523,0.78725940,0.84934488,0.83770417
217,0.00074484,0.78618461,0.84877441,0.84305767
218,0.00074445,0.78548151,0.83397230,0.84382585
219,0.00074523,0.78510290,0.67153823,0.82299893
220,0.00074480,0.78530812,0.84885728,0.82435890
221,0.00074312,0.78601068,0.81024864,0.84207513
222,0.00074327,0.78366905,0.84404606,0.83104822
223,0.00074326,0.78424633,0.81222335,0.82527195
224,0.00074285,0.78340912,0.83109546,0.83596653
225,0.00074318,0.78260851,0.79855105,0.83774148
226,0.00074305,0.78305113,0.82723133,0.83633215
227,0.00074199,0.78243417,0.84356968,0.83336288
228,0.00074206,0.78268725,0.83829296,0.82556779
229,0.00074310,0.78216743,0.83480273,0.82289000
230,0.00074170,0.78234494,0.82351541,0.82606268
231,0.00074201,0.78185672,0.79278000,0.80594242
232,0.00074185,0.78180438,0.82785558,0.80415883
233,0.00074109,0.78213185,0.80044254,0.81021223
234,0.00074223,0.78088272,0.71842539,0.81755026
235,0.00074186,0.78220081,0.82321007,0.80766478
236,0.00074032,0.78146923,0.74162651,0.81166561
237,0.00074116,0.78003937,0.62199592,0.79197390
238,0.00074193,0.78103185,0.81503337,0.80738042
239,0.00074189,0.78164405,0.81194316,0.80997239
240,0.00074022,0.78136861,0.76224701,0.81098167
241,0.00074050,0.77993363,0.77541729,0.80092720
242,0.00074076,0.77975637,0.81861494,0.80540410
243,0.00074050,0.77988756,0.75181899,0.79351597
244,0.00074100,0.77995706,0.71121752,0.80596929
245,0.00074014,0.78076935,0.81384932,0.80293326
246,0.00073950,0.77991825,0.76235343,0.79822825
247,0.00073987,0.77928883,0.81679970,0.80652029
248,0.00074037,0.77955389,0.79884927,0.81184735
249,0.00074030,0.77951509,0.78697718,0.79477044
250,0.00073865,0.77976155,0.80976321,0.81229438
251,0.00073837,0.77763319,0.79522051,0.79363046
252,0.00073902,0.77734870,0.81836455,0.81114030
253,0.00073827,0.77833962,0.80226599,0.79705687
254,0.00073771,0.77831912,0.81610872,0.81597448
255,0.00073804,0.77671808,0.81515262,0.81009077
256,0.00073780,0.77730453,0.80438937,0.79581836
257,0.00073890,0.77703506,0.79213987,0.80246736
258,0.00073892,0.77814913,0.81756523,0.81212466
259,0.00073809,0.77800810,0.81261576,0.79827886
260,0.00073874,0.77690995,0.78681237,0.78543410
261,0.00073840,0.77825153,0.79916901,0.78461551
262,0.00073811,0.77698284,0.80389015,0.78698338
263,0.00073749,0.77721590,0.80200398,0.79252165
264,0.00073843,0.77717215,0.80667941,0.79772083
265,0.00073791,0.77755904,0.79878032,0.78928077
266,0.00073696,0.77696711,0.78440816,0.77065317
267,0.00073681,0.77624756,0.80616012,0.79734037
268,0.00073722,0.77613968,0.79206893,0.78496788
269,0.00073612,0.77626133,0.79638410,0.79411951
270,0.00073666,0.77506930,0.78550480,0.77963060
271,0.00073618,0.77570492,0.77317801,0.76736072
272,0.00073652,0.77529049,0.79526057,0.78916699
273,0.00073582,0.77548379,0.79156943,0.78980322
274,0.00073667,0.77516568,0.78652582,0.77606504
275,0.00073717,0.77579147,0.78356666,0.78198502
276,0.00073765,0.77599597,0.78396530,0.78401866
277,0.00073710,0.77685720,0.77958675,0.77013808
278,0.00073681,0.77574211,0.78365701,0.78012552
279,0.00073667,0.77543104,0.78097490,0.77613730
280,0.00073651,0.77567106,0.77259757,0.75920965
281,0.00073560,0.77553326,0.77684669,0.76981260
282,0.00073652,0.77444667,0.78401765,0.77657547
283,0.00073701,0.77520794,0.77901272,0.76719308
284,0.00073582,0.77552152,0.77755905,0.77174212
285,0.00073425,0.77469808,0.78020593,0.77320804
286,0.00073503,0.77256846,0.78575611,0.78305709
287,0.00073549,0.77345884,0.78587833,0.77659719
288,0.00073545,0.77368450,0.77553706,0.76877514
289,0.00073434,0.77403295,0.76606098,0.75958290
290,0.00073452,0.77287608,0.78875926,0.78062339
291,0.00073532,0.77278405,0.78576758,0.77591640
292,0.00073630,0.77409714,0.76030143,0.75818405
293,0.00073580,0.77453816,0.79350370,0.78761813
294,0.00073451,0.77386218,0.76771539,0.75913771
295,0.00073424,0.77287143,0.76721810,0.75753784
296,0.00073492,0.77280307,0.78469212,0.77823542
297,0.00073613,0.77337748,0.77363468,0.76971165
298,0.00073502,0.77484524,0.77558917,0.76948642
299,0.00073491,0.77329093,0.77624592,0.76879433


==> figures/general_matching/metrics_vs_step_nc-0_dist-l1_mode-gaussian_ucv-True_lcv-False.csv <==
step,mean_w1,mean_swd,pearson_corr,spearman_corr
0,0.26167834,266.89672852,0.95172481,0.94806368
1,0.25291717,260.16744995,0.95319218,0.95656760
2,0.24429385,252.30316162,0.95220694,0.95196467
3,0.23580849,245.07504272,0.95227310,0.95323825
4,0.22740263,237.37989807,0.95656925,0.95731517
5,0.21913524,229.65214539,0.95619534,0.95648944
6,0.21101458,223.38812256,0.95551678,0.95629586
7,0.20302147,215.72441101,0.95624097,0.95963513
8,0.19512948,208.28482056,0.95939275,0.95827585
9,0.18739548,201.44856262,0.95899769,0.95983620
10,0.17985073,194.62005615,0.96004674,0.96129377
11,0.17253068,186.99314880,0.96127818,0.96448751
12,0.16541424,180.81018066,0.96137387,0.96500792
13,0.15847105,174.26104736,0.96179630,0.96511708
14,0.15172678,167.60043335,0.96145478,0.96542797
15,0.14518000,160.86648560,0.96249423,0.96683714
16,0.13882677,155.00218201,0.96400181,0.96789825
17,0.13268599,148.23146057,0.96459901,0.96858007
18,0.12673473,141.75613403,0.96550074,0.96976038
19,0.12097333,136.49803162,0.96487694,0.97191730
20,0.11537217,130.17398071,0.96425099,0.97091281
21,0.10992674,124.73465729,0.96607404,0.97237556
22,0.10463962,119.00381470,0.96849687,0.97353889
23,0.09952448,113.78538513,0.96947674,0.97393495
24,0.09454744,108.05132294,0.96840997,0.97322209
25,0.08969314,102.78638458,0.96934111,0.97406795
26,0.08501961,97.72625732,0.97078447,0.97396863
27,0.08052086,92.54409790,0.97194871,0.97428611
28,0.07615290,87.43479919,0.97256389,0.97536546
29,0.07193343,82.55883026,0.97185826,0.97525440
30,0.06791311,77.99461365,0.97324180,0.97479372
31,0.06404348,73.55925751,0.97460468,0.97476918
32,0.06037206,68.97545624,0.97176419,0.97436092
33,0.05686442,64.99454498,0.97281492,0.97344601
34,0.05350819,61.09068680,0.97296540,0.97166698
35,0.05031800,57.31089020,0.97345358,0.97156042
36,0.04731379,53.50600815,0.97545217,0.97098623
37,0.04449008,50.15526581,0.97308439,0.97017373
38,0.04179921,46.82463074,0.97397809,0.96954866
39,0.03924630,43.95102310,0.97389586,0.97079528
40,0.03683382,41.27871704,0.97419399,0.96919411
41,0.03460893,38.56536865,0.97191589,0.96899779
42,0.03261396,35.97095490,0.97454450,0.96622570
43,0.03078061,33.77952576,0.97328070,0.96548594
44,0.02912679,31.77975655,0.97333607,0.96592253
45,0.02770282,30.00389290,0.97275655,0.96488112
46,0.02644092,28.34410477,0.97233847,0.96469268
47,0.02531561,27.14794159,0.97153154,0.97076672
48,0.02429944,25.75309181,0.97308231,0.97632933
49,0.02336558,24.79629135,0.97194242,0.97501911
50,0.02244914,23.65964508,0.97204634,0.97408368
51,0.02153049,22.78647232,0.97137146,0.97657862
52,0.02059376,21.64296913,0.97375848,0.97760950
53,0.01963387,20.81762505,0.97010743,0.97669757
54,0.01864990,19.80498123,0.97060153,0.97410055
55,0.01765488,18.87115479,0.97163531,0.97515405
56,0.01667632,17.90736389,0.97158029,0.97715044
57,0.01574369,16.83674812,0.97041034,0.97638621
58,0.01484241,15.84369278,0.97185392,0.97490275
59,0.01398189,14.92177582,0.97141907,0.97240662
60,0.01321362,14.06179428,0.97107814,0.97084413
61,0.01251961,13.35405159,0.97113900,0.96772137
62,0.01189120,12.54966927,0.97369153,0.96845294
63,0.01133477,11.88748741,0.97460615,0.97169968
64,0.01081034,11.39041424,0.97345084,0.97190166
65,0.01028797,10.87432766,0.97125992,0.97292380
66,0.00976855,10.27523232,0.97241894,0.97482291
67,0.00925280,9.69144344,0.97026833,0.97613069
68,0.00873854,9.20566273,0.97165554,0.97185347
69,0.00826785,8.75968266,0.97031924,0.97085613
70,0.00783482,8.17103958,0.96837705,0.97012458
71,0.00744976,7.77231836,0.96863388,0.96643201
72,0.00708686,7.32102299,0.97228227,0.96165515
73,0.00675114,6.97770786,0.97212367,0.96850477
74,0.00643138,6.66751909,0.96540766,0.96748105
75,0.00613877,6.30516815,0.96627450,0.96641559
76,0.00585707,6.01541328,0.96764349,0.96822432
77,0.00558290,5.71313190,0.96976829,0.96598627
78,0.00531081,5.46545649,0.96401546,0.96831669
79,0.00505364,5.20112610,0.96516204,0.96657299
80,0.00480818,4.91236115,0.96882547,0.96688211
81,0.00458417,4.69872284,0.96730601,0.96628697
82,0.00437858,4.51062965,0.95655377,0.96201202
83,0.00418258,4.27685308,0.96822228,0.96538953
84,0.00398728,4.07511282,0.96760433,0.96896758
85,0.00379079,3.94820833,0.96509581,0.96345316
86,0.00360970,3.70689416,0.96503234,0.96345192
87,0.00344891,3.55343103,0.96892057,0.96041832
88,0.00329252,3.39761281,0.96300482,0.96010289
89,0.00313632,3.22995377,0.96116839,0.96652491
90,0.00298785,3.09397554,0.96637970,0.96336506
91,0.00284203,2.94883895,0.97094038,0.96204793
92,0.00270656,2.78909755,0.97797329,0.95492369
93,0.00258152,2.66132331,0.96824322,0.96502851
94,0.00247116,2.52783394,0.95847976,0.96583813
95,0.00237014,2.43692803,0.96562920,0.96710790
96,0.00227566,2.33589149,0.96438753,0.96798310
97,0.00218282,2.22906876,0.97088220,0.96428918
98,0.00209775,2.14192367,0.96953923,0.96932897
99,0.00202031,2.06329083,0.96690869,0.97081958
100,0.00194610,2.00139928,0.97522584,0.96817459
101,0.00187703,1.93279195,0.97175267,0.97144805
102,0.00181313,1.86782467,0.97540263,0.96601563
103,0.00175591,1.81027436,0.97912565,0.97073375
104,0.00169799,1.75766075,0.97691515,0.97219751
105,0.00163786,1.69514108,0.98090957,0.96655131
106,0.00158743,1.64417553,0.98003624,0.97233506
107,0.00154056,1.57927668,0.98795287,0.96790050
108,0.00149168,1.55645466,0.98840735,0.97414500
109,0.00144509,1.50246668,0.98878617,0.97142125
110,0.00140507,1.45478344,0.98672472,0.96782488
111,0.00136886,1.41220605,0.99184569,0.97126225
112,0.00133308,1.38020051,0.99301334,0.97365717
113,0.00129765,1.33980715,0.99410919,0.97148553
114,0.00126355,1.31069267,0.99460672,0.97302960
115,0.00123343,1.27996647,0.99363467,0.96999435
116,0.00120294,1.24961936,0.99276648,0.96959240
117,0.00117377,1.22084761,0.99100124,0.96829087
118,0.00114669,1.19624162,0.99155290,0.96875792
119,0.00112214,1.17510402,0.99236077,0.97090141
120,0.00110084,1.14638877,0.98298177,0.96755415
121,0.00108164,1.12983000,0.99280179,0.96680785
122,0.00106182,1.11071157,0.99130902,0.96634882
123,0.00104187,1.09043431,0.98911437,0.96570283
124,0.00102342,1.07131433,0.98638472,0.96514705
125,0.00100510,1.05493021,0.99194264,0.96318783
126,0.00098996,1.04096842,0.99350080,0.96236823
127,0.00097607,1.02569783,0.98726462,0.96037967
128,0.00096132,1.01081407,0.98302990,0.95927707
129,0.00094866,0.99718291,0.98382702,0.95691814
130,0.00093764,0.98714691,0.98868882,0.95829912
131,0.00092677,0.97748107,0.99383771,0.95959744
132,0.00091527,0.96395499,0.98108896,0.95654879
133,0.00090477,0.95732605,0.99228365,0.95168406
134,0.00089573,0.94831342,0.99298871,0.95065072
135,0.00088725,0.93452960,0.98281605,0.95486917
136,0.00087906,0.92845392,0.98615833,0.94948517
137,0.00086980,0.92056948,0.98626675,0.95048695
138,0.00086136,0.91307855,0.99042071,0.94868891
139,0.00085463,0.90460128,0.98545610,0.94561813
140,0.00084766,0.89722323,0.97916091,0.95029189
141,0.00083974,0.89175940,0.98595654,0.94475372
142,0.00083369,0.88580972,0.98842272,0.94208306
143,0.00082797,0.87818408,0.98415914,0.94277638
144,0.00082099,0.87350321,0.98669525,0.94417050
145,0.00081568,0.86717969,0.98783169,0.94095776
146,0.00081086,0.86177117,0.98448208,0.94491061
147,0.00080772,0.85697615,0.98377291,0.93622909
148,0.00080440,0.85382926,0.98564996,0.93372704
149,0.00080111,0.84944457,0.98778138,0.93557310
150,0.00079675,0.84635031,0.98537182,0.93473622
151,0.00079348,0.84151626,0.98538326,0.93641190
152,0.00079061,0.83920580,0.98537821,0.93354201
153,0.00078811,0.83599412,0.98079529,0.93169795
154,0.00078631,0.83274776,0.98027809,0.93416018
155,0.00078394,0.83072037,0.98044420,0.93041860
156,0.00078067,0.82785457,0.97835376,0.92596733
157,0.00077848,0.82500970,0.97805168,0.93064751
158,0.00077651,0.82207394,0.97965883,0.92781867
159,0.00077458,0.82081622,0.98059987,0.92219983
160,0.00077396,0.81861436,0.97907428,0.92812370
161,0.00077154,0.81734163,0.98344266,0.92598395
162,0.00076811,0.81528878,0.98117447,0.91853603
163,0.00076653,0.81184298,0.98100168,0.92414165
164,0.00076615,0.81032014,0.97873034,0.92382155
165,0.00076354,0.81037223,0.97808376,0.91605372
166,0.00076267,0.80753851,0.97686533,0.92010060
167,0.00076154,0.80634767,0.97304674,0.91557672
168,0.00075897,0.80429000,0.97087331,0.91908517
169,0.00075885,0.80247712,0.97056384,0.91696547
170,0.00075764,0.80203021,0.96654684,0.91284371
171,0.00075562,0.80107021,0.96566000,0.91339861
172,0.00075544,0.79876602,0.96335126,0.90459104
173,0.00075508,0.79790533,0.96519530,0.91298513
174,0.00075290,0.79819471,0.96134465,0.91853079
175,0.00075199,0.79540884,0.95864603,0.91291762
176,0.00075151,0.79422319,0.95457219,0.90961727
177,0.00075057,0.79439741,0.95186554,0.90832059
178,0.00075065,0.79339015,0.95184789,0.91353814
179,0.00075035,0.79258382,0.94929341,0.90753621
180,0.00074979,0.79268664,0.94346441,0.90102488
181,0.00075005,0.79156816,0.94869145,0.91017214
182,0.00074906,0.79129541,0.94317736,0.90252472
183,0.00074745,0.79047477,0.93702536,0.90081349
184,0.00074612,0.78838122,0.93517154,0.89750109
185,0.00074614,0.78760046,0.93686926,0.90256524
186,0.00074631,0.78781462,0.92984017,0.89390929
187,0.00074559,0.78784239,0.93123898,0.89919528
188,0.00074418,0.78706467,0.92452763,0.89050173
189,0.00074394,0.78479517,0.91976239,0.88750856
190,0.00074361,0.78562093,0.91850171,0.88883317
191,0.00074302,0.78464526,0.92073046,0.89893948
192,0.00074148,0.78383267,0.92164906,0.89559255
193,0.00074116,0.78177798,0.92055515,0.89578936
194,0.00074078,0.78186643,0.91527347,0.89431496
195,0.00074107,0.78129679,0.91530948,0.89190344
196,0.00074063,0.78220069,0.91398561,0.89583656
197,0.00074020,0.78121686,0.91105126,0.89417608
198,0.00073908,0.78039563,0.91332276,0.89420523
199,0.00073830,0.77917266,0.91067468,0.89071122
200,0.00073813,0.77839595,0.90949726,0.89216620
201,0.00073831,0.77845842,0.91016023,0.89158554
202,0.00073773,0.77827632,0.90578038,0.89454507
203,0.00073778,0.77753955,0.91211871,0.89553503
204,0.00073746,0.77671033,0.89859663,0.88644497
205,0.00073697,0.77712226,0.88907355,0.87281906
206,0.00073629,0.77671677,0.89905132,0.88453734
207,0.00073630,0.77643716,0.90013499,0.88642501
208,0.00073666,0.77611715,0.89784686,0.88370774
209,0.00073648,0.77676821,0.89945996,0.87561636
210,0.00073712,0.77564341,0.89704106,0.87632716
211,0.00073714,0.77620763,0.89601438,0.87548530
212,0.00073667,0.77664602,0.89672950,0.87984522
213,0.00073524,0.77608985,0.89181031,0.87610184
214,0.00073510,0.77472174,0.88463540,0.86875515
215,0.00073626,0.77438694,0.88804990,0.86908336
216,0.00073533,0.77576357,0.88949139,0.87925851
217,0.00073510,0.77519029,0.88532951,0.87703149
218,0.00073518,0.77391845,0.87502214,0.86305883
219,0.00073415,0.77422327,0.88363664,0.86610193
220,0.00073422,0.77296251,0.88471771,0.87248478
221,0.00073316,0.77346253,0.88137885,0.87422215
222,0.00073330,0.77214831,0.87834699,0.86883447
223,0.00073260,0.77258521,0.87324224,0.86690085
224,0.00073249,0.77110630,0.87699866,0.86899704
225,0.00073289,0.77068120,0.86941290,0.86266860
226,0.00073227,0.77163428,0.88431612,0.87119008
227,0.00073180,0.77058583,0.87775688,0.86943260
228,0.00073166,0.77101189,0.86825203,0.86261876
229,0.00073146,0.77029973,0.87016666,0.85533128
230,0.00073127,0.76984620,0.87545327,0.85918742
231,0.00073141,0.77031493,0.86528759,0.84755605
232,0.00073129,0.76973855,0.86537245,0.84933937
233,0.00073133,0.76937711,0.85918182,0.84602956
234,0.00073213,0.76952296,0.87860006,0.86992512
235,0.00073149,0.77018785,0.86198360,0.84962865
236,0.00072968,0.76975536,0.85840568,0.83704121
237,0.00072992,0.76831484,0.86247400,0.84737197
238,0.00073062,0.76829052,0.86224787,0.84835254
239,0.00073133,0.76851869,0.85901938,0.84596238
240,0.00073082,0.76921129,0.86083153,0.85048576
241,0.00072973,0.76881105,0.85227959,0.84165801
242,0.00072952,0.76782155,0.85808331,0.84826417
243,0.00072986,0.76766926,0.86076940,0.85198070
244,0.00073047,0.76794565,0.85919325,0.85221031
245,0.00073003,0.76859176,0.85109743,0.84832532
246,0.00072919,0.76782346,0.85439623,0.84817443
247,0.00072908,0.76707536,0.84610168,0.84101713
248,0.00072993,0.76739532,0.84529631,0.84831824
249,0.00072970,0.76743907,0.85074978,0.84029837
250,0.00072821,0.76743656,0.85832575,0.85431659
251,0.00072832,0.76578164,0.84437000,0.84451220
252,0.00072921,0.76597154,0.85926308,0.85680550
253,0.00072876,0.76684409,0.84902410,0.84761093
254,0.00072813,0.76675969,0.85185651,0.85087635
255,0.00072788,0.76601130,0.85918510,0.85801318
256,0.00072820,0.76611316,0.84624511,0.84695131
257,0.00072837,0.76601166,0.85251117,0.84897030
258,0.00072831,0.76596260,0.84543303,0.83407378
259,0.00072793,0.76597697,0.84704128,0.83967212
260,0.00072785,0.76519275,0.84073664,0.83218846
261,0.00072714,0.76598257,0.83880576,0.83457542
262,0.00072733,0.76541340,0.83744893,0.82685430
263,0.00072840,0.76517510,0.84664303,0.84037321
264,0.00072744,0.76601833,0.84003455,0.83307208
265,0.00072706,0.76494390,0.84944258,0.84038531
266,0.00072708,0.76438439,0.83979804,0.83344660
267,0.00072669,0.76458859,0.83656978,0.82858389
268,0.00072679,0.76451766,0.85016945,0.84265229
269,0.00072608,0.76431513,0.84706192,0.84307166
270,0.00072585,0.76344758,0.83751053,0.84578396
271,0.00072617,0.76347649,0.82994243,0.82216653
272,0.00072674,0.76355082,0.83975394,0.82969402
273,0.00072669,0.76414287,0.83235615,0.82536312
274,0.00072635,0.76428008,0.82816720,0.82515651
275,0.00072695,0.76419729,0.83171836,0.82882924
276,0.00072763,0.76449227,0.83623078,0.83142298
277,0.00072728,0.76518583,0.82095132,0.81165809
278,0.00072641,0.76446718,0.82828162,0.82327768
279,0.00072672,0.76380992,0.83026241,0.82349796
280,0.00072637,0.76394677,0.81371492,0.80663710
281,0.00072600,0.76411533,0.81760542,0.81496961
282,0.00072677,0.76348084,0.82260422,0.82210985
283,0.00072778,0.76405925,0.82617157,0.82918638
284,0.00072605,0.76458418,0.81905537,0.81839839
285,0.00072552,0.76313251,0.82088894,0.81170263
286,0.00072592,0.76253927,0.83141947,0.83145656
287,0.00072604,0.76304919,0.81721036,0.81447973
288,0.00072606,0.76311165,0.81426086,0.81300114
289,0.00072570,0.76336104,0.81184973,0.80995312
290,0.00072550,0.76274115,0.83467785,0.82720834
291,0.00072627,0.76220459,0.82388844,0.81987443
292,0.00072682,0.76350468,0.80840522,0.80749989
293,0.00072608,0.76368672,0.83115353,0.81891939
294,0.00072564,0.76291484,0.81721937,0.80797686
295,0.00072483,0.76220167,0.81635756,0.81581747
296,0.00072578,0.76182979,0.81607252,0.81062734
297,0.00072640,0.76261705,0.81535318,0.80839763
298,0.00072662,0.76331776,0.80968057,0.79392987
299,0.00072585,0.76323581,0.80803636,0.79929330


==> figures/general_matching/metrics_vs_step_nc-0_dist-l1_mode-qmc_ucv-False_lcv-False.csv <==
step,mean_w1,mean_swd,pearson_corr,spearman_corr
0,0.26126352,267.62811279,0.96606003,0.96902913
1,0.25209466,259.60299683,0.96688339,0.96989472
2,0.24307844,251.68666077,0.96649791,0.96854090
3,0.23421946,244.38429260,0.96686306,0.97031501
4,0.22554731,236.73773193,0.96697919,0.96988850
5,0.21703884,229.42265320,0.96628182,0.96885816
6,0.20873307,222.15830994,0.96612654,0.96977849
7,0.20064604,214.74731445,0.96656529,0.96973484
8,0.19273752,207.54920959,0.96570783,0.96958476
9,0.18503852,200.59495544,0.96590681,0.97039274
10,0.17758687,193.45080566,0.96593785,0.97113071
11,0.17040662,186.39884949,0.96644564,0.97081325
12,0.16346090,179.78958130,0.96637098,0.97038885
13,0.15669961,173.08866882,0.96705459,0.97170923
14,0.15011778,166.58938599,0.96725468,0.97238398
15,0.14369783,160.00987244,0.96937734,0.97379997
16,0.13742612,153.71044922,0.96806930,0.97364215
17,0.13134456,147.61631775,0.96903560,0.97464756
18,0.12544614,141.23719788,0.96932408,0.97579468
19,0.11969034,135.35063171,0.96979954,0.97640408
20,0.11406709,129.42730713,0.97087367,0.97624955
21,0.10859884,123.44834900,0.97063947,0.97612727
22,0.10326130,118.03986359,0.97097482,0.97624440
23,0.09810178,112.24716949,0.97161451,0.97657004
24,0.09311076,106.88608551,0.97228427,0.97636571
25,0.08826508,101.63776398,0.97213150,0.97559220
26,0.08360575,96.22213745,0.97288503,0.97606599
27,0.07911839,91.40567017,0.97277820,0.97561984
28,0.07480520,86.33329773,0.97453881,0.97584503
29,0.07068700,81.51890564,0.97443073,0.97498078
30,0.06671912,76.95342255,0.97454990,0.97474984
31,0.06288977,72.49945831,0.97485460,0.97443509
32,0.05921916,68.15637970,0.97521687,0.97379670
33,0.05572358,64.11620331,0.97503609,0.97292659
34,0.05241363,60.11237335,0.97545985,0.97197421
35,0.04927021,56.31828690,0.97556669,0.97161834
36,0.04630301,52.72628021,0.97598754,0.97077086
37,0.04349084,49.40902328,0.97560480,0.97066128
38,0.04082948,46.13155746,0.97491245,0.96924649
39,0.03831872,43.21731186,0.97448291,0.96866790
40,0.03596444,40.34281921,0.97438915,0.96808473
41,0.03382102,37.71042252,0.97458355,0.96677939
42,0.03189905,35.26945877,0.97388602,0.96598862
43,0.03013678,33.09988785,0.97302594,0.96737644
44,0.02854392,31.08340645,0.97338442,0.96758046
45,0.02716045,29.44614601,0.97305435,0.96471406
46,0.02592695,27.89891052,0.97389919,0.96611383
47,0.02483831,26.64959908,0.97253106,0.97320282
48,0.02388061,25.39334488,0.97275296,0.97469747
49,0.02296689,24.38523293,0.97186888,0.97397029
50,0.02204009,23.42342377,0.97174951,0.97349880
51,0.02111100,22.42701721,0.96989082,0.97744690
52,0.02017037,21.53637505,0.96940838,0.97794081
53,0.01920797,20.51208305,0.97024979,0.97777300
54,0.01822811,19.49889755,0.96964190,0.97706865
55,0.01724362,18.50421143,0.96917969,0.97818638
56,0.01627460,17.50759506,0.96945650,0.97857057
57,0.01534203,16.50636864,0.96963214,0.97487214
58,0.01446425,15.54420757,0.96986710,0.97082651
59,0.01364769,14.60767841,0.97092561,0.97208794
60,0.01291874,13.72558975,0.97053760,0.96871300
61,0.01224494,13.00985909,0.97125105,0.96565396
62,0.01164279,12.32600784,0.97136364,0.97036921
63,0.01110412,11.70656204,0.97237736,0.97280071
64,0.01057177,11.14284992,0.96972917,0.97444492
65,0.01005085,10.64229584,0.97062168,0.97678385
66,0.00953985,10.10777664,0.97044115,0.97781037
67,0.00903443,9.56996346,0.96761711,0.97614314
68,0.00854469,9.03242779,0.96757437,0.97150924
69,0.00808391,8.50560093,0.96701072,0.97048709
70,0.00767432,8.05393124,0.96699792,0.96573721
71,0.00729931,7.60990429,0.96711866,0.96023468
72,0.00694127,7.23189640,0.96504928,0.96398330
73,0.00662331,6.85445738,0.96465860,0.96685192
74,0.00634067,6.51298475,0.96390440,0.96928164
75,0.00604670,6.22283268,0.96421288,0.96694670
76,0.00575009,5.91896391,0.96300366,0.96627757
77,0.00546536,5.62399769,0.96220219,0.96429834
78,0.00519452,5.34486771,0.95925274,0.95773901
79,0.00494571,5.10255384,0.95967322,0.96126941
80,0.00472755,4.86185122,0.95860927,0.95209216
81,0.00450538,4.65393639,0.96113286,0.96342984
82,0.00430754,4.44566393,0.96257409,0.95939845
83,0.00409573,4.24727249,0.96330743,0.96147449
84,0.00389271,4.04048014,0.96469739,0.95972677
85,0.00372395,3.85185456,0.96550053,0.95082221
86,0.00356003,3.67944050,0.96345720,0.95465049
87,0.00339206,3.51780009,0.96559184,0.95530850
88,0.00322527,3.35527873,0.96800349,0.94845221
89,0.00307578,3.19118142,0.96492658,0.94882297
90,0.00293478,3.03454280,0.96852329,0.94367322
91,0.00280202,2.89100122,0.96601035,0.93855699
92,0.00266688,2.76362777,0.96898448,0.94085638
93,0.00254274,2.62430406,0.96298394,0.94292213
94,0.00243749,2.50453544,0.96572028,0.94259144
95,0.00233791,2.40818977,0.96450185,0.93457148
96,0.00224223,2.31282640,0.96224450,0.93630941
97,0.00215320,2.22022033,0.96096551,0.92198137
98,0.00207646,2.13346004,0.96487580,0.93628601
99,0.00199665,2.06430340,0.97131365,0.94644287
100,0.00192165,1.98695004,0.96863555,0.93062945
101,0.00185151,1.90595651,0.97323853,0.93298675
102,0.00179644,1.84254515,0.97601044,0.94212214
103,0.00173489,1.79030347,0.97710980,0.94191950
104,0.00166929,1.72673297,0.98186771,0.92968337
105,0.00161744,1.66407096,0.98353972,0.92654981
106,0.00156784,1.62085998,0.98398616,0.93129592
107,0.00151336,1.57511854,0.99088323,0.92333840
108,0.00146962,1.52355862,0.98883151,0.92645514
109,0.00142511,1.47883940,0.99237518,0.93116235
110,0.00138207,1.43393648,0.98920079,0.90791712
111,0.00134551,1.39403760,0.99329260,0.93315738
112,0.00130479,1.36058307,0.99280534,0.92943509
113,0.00127218,1.31535900,0.98942499,0.91432996
114,0.00124163,1.28921068,0.99125050,0.94664814
115,0.00120773,1.25614548,0.98820752,0.92345892
116,0.00117779,1.22893000,0.99068903,0.94287153
117,0.00114979,1.20330930,0.99137784,0.93160028
118,0.00112258,1.17747808,0.99043936,0.94192621
119,0.00109634,1.15109837,0.98938417,0.92816268
120,0.00107362,1.12700057,0.98913438,0.92945783
121,0.00105041,1.10635173,0.98780032,0.93177798
122,0.00102709,1.08159816,0.98091210,0.94084977
123,0.00100830,1.06195283,0.98471548,0.94224277
124,0.00098956,1.04504681,0.98388239,0.93279583
125,0.00096794,1.02950394,0.98305130,0.93882599
126,0.00095508,1.00803149,0.98258568,0.92821292
127,0.00094008,0.99768811,0.98662807,0.94685498
128,0.00092230,0.98423284,0.98490283,0.93651259
129,0.00090942,0.96661037,0.98404292,0.94596493
130,0.00089727,0.95476717,0.98645842,0.95165420
131,0.00088372,0.94209808,0.98412426,0.95165798
132,0.00087204,0.92946374,0.98252742,0.95711048
133,0.00086247,0.91761738,0.98525162,0.95344328
134,0.00085158,0.90868700,0.98663264,0.95739956
135,0.00084102,0.89910370,0.98709036,0.95652202
136,0.00083089,0.88868731,0.98726116,0.94964827
137,0.00082162,0.87930149,0.98385961,0.95599411
138,0.00081538,0.87107313,0.98884406,0.95935309
139,0.00080646,0.86435080,0.98849196,0.95703447
140,0.00079898,0.85599768,0.98824616,0.95241778
141,0.00079199,0.84834862,0.99003769,0.95384563
142,0.00078452,0.84211797,0.98885106,0.95011745
143,0.00077967,0.83495647,0.98952862,0.95770214
144,0.00077421,0.83021617,0.98881429,0.95935710
145,0.00076910,0.82435787,0.98815792,0.95670457
146,0.00076388,0.81848085,0.98219666,0.94710774
147,0.00076075,0.81363308,0.97876253,0.94848344
148,0.00075638,0.80985337,0.97908567,0.95743646
149,0.00075350,0.80520171,0.97535393,0.93719129
150,0.00075056,0.80107605,0.98003055,0.94967283
151,0.00074743,0.79825670,0.98233807,0.95770340
152,0.00074351,0.79447281,0.98358188,0.95178899
153,0.00073961,0.79062343,0.98241925,0.94661236
154,0.00073599,0.78599823,0.98394178,0.94838170
155,0.00073337,0.78276414,0.98772327,0.95884907
156,0.00073025,0.78045249,0.98695833,0.95426672
157,0.00072751,0.77666044,0.98540745,0.95053104
158,0.00072547,0.77366704,0.98735977,0.95429003
159,0.00072320,0.77193648,0.98625310,0.95436460
160,0.00072013,0.76866132,0.98303463,0.94982992
161,0.00071957,0.76575094,0.98137570,0.94790600
162,0.00071740,0.76462555,0.98288873,0.95213939
163,0.00071492,0.76266122,0.97965938,0.94951320
164,0.00071372,0.75945395,0.98202167,0.95316133
165,0.00071228,0.75791281,0.97896578,0.94602303
166,0.00070992,0.75653309,0.97619530,0.94355960
167,0.00070898,0.75362998,0.98094993,0.95143643
168,0.00070774,0.75231075,0.97809858,0.94995312
169,0.00070510,0.75082690,0.97118949,0.94044154
170,0.00070468,0.74858785,0.97487002,0.94206518
171,0.00070363,0.74766898,0.97295988,0.94304143
172,0.00070121,0.74649668,0.96871389,0.93683732
173,0.00070081,0.74416578,0.97574184,0.94751188
174,0.00069985,0.74338394,0.97334382,0.94564800
175,0.00069844,0.74217415,0.97175627,0.94247607
176,0.00069747,0.74051815,0.96968577,0.94113327
177,0.00069745,0.73949844,0.96531711,0.93623914
178,0.00069584,0.73886710,0.96830212,0.94423014
179,0.00069452,0.73773974,0.96253630,0.93953888
180,0.00069463,0.73603511,0.95852083,0.93417501
181,0.00069392,0.73539823,0.96591357,0.94196917
182,0.00069243,0.73504895,0.96309996,0.93743332
183,0.00069203,0.73309642,0.96320357,0.93628135
184,0.00069094,0.73263997,0.96146339,0.94247829
185,0.00069009,0.73174071,0.96102700,0.93745848
186,0.00068960,0.73083389,0.96171632,0.93816989
187,0.00068894,0.73008937,0.96147697,0.93640210
188,0.00068792,0.72925478,0.95710631,0.93392085
189,0.00068780,0.72787613,0.95799055,0.94098176
190,0.00068701,0.72727031,0.95737740,0.93910919
191,0.00068596,0.72702700,0.95282802,0.93042427
192,0.00068537,0.72561032,0.95455124,0.93117426
193,0.00068538,0.72491026,0.95518670,0.93447636
194,0.00068495,0.72458583,0.95293755,0.93322049
195,0.00068445,0.72440803,0.95104545,0.93382823
196,0.00068421,0.72361588,0.95067819,0.93171648
197,0.00068348,0.72301340,0.95030932,0.93251978
198,0.00068321,0.72266859,0.95023948,0.93264697
199,0.00068269,0.72217184,0.94973692,0.93413737
200,0.00068187,0.72144389,0.94735512,0.93039481
201,0.00068235,0.72089213,0.94872814,0.93132844
202,0.00068138,0.72109902,0.94323476,0.92178120
203,0.00068075,0.71994126,0.94611953,0.92899968
204,0.00068076,0.71937925,0.94423629,0.93104209
205,0.00068060,0.71935803,0.94007030,0.92263070
206,0.00068014,0.71897197,0.94146443,0.92650646
207,0.00067980,0.71823925,0.94143655,0.92675279
208,0.00067978,0.71778792,0.93795876,0.92311333
209,0.00067946,0.71768349,0.93984798,0.92183975
210,0.00067836,0.71768874,0.93689307,0.92007523
211,0.00067882,0.71660596,0.93973854,0.92670357
212,0.00067873,0.71663564,0.93671857,0.92667010
213,0.00067845,0.71634680,0.93592529,0.92004549
214,0.00067817,0.71621436,0.93254048,0.91787865
215,0.00067765,0.71563321,0.93859838,0.92460744
216,0.00067689,0.71546942,0.93040226,0.91445265
217,0.00067720,0.71493727,0.92859985,0.91602555
218,0.00067751,0.71447265,0.93400368,0.92005995
219,0.00067720,0.71482533,0.93083853,0.91370089
220,0.00067696,0.71457803,0.93127682,0.91929001
221,0.00067731,0.71394688,0.93095709,0.92160354
222,0.00067657,0.71401155,0.92859572,0.91550864
223,0.00067610,0.71361148,0.92740010,0.91637631
224,0.00067603,0.71329600,0.92387656,0.90653549
225,0.00067588,0.71305770,0.92629052,0.91573952
226,0.00067512,0.71252000,0.92346879,0.90988052
227,0.00067514,0.71182328,0.92585042,0.90942198
228,0.00067516,0.71208680,0.92506859,0.90904788
229,0.00067496,0.71194166,0.92135378,0.91120182
230,0.00067473,0.71153033,0.92244627,0.90893488
231,0.00067414,0.71122086,0.92136046,0.91045898
232,0.00067375,0.71040100,0.92015975,0.91132806
233,0.00067412,0.71041065,0.91919303,0.91073419
234,0.00067386,0.71093559,0.91707412,0.90615487
235,0.00067310,0.71029913,0.92015925,0.90966601
236,0.00067340,0.70975739,0.91903516,0.90856695
237,0.00067373,0.70984435,0.91497400,0.90274678
238,0.00067301,0.71008116,0.92250253,0.90973091
239,0.00067344,0.70957732,0.91779669,0.90948900
240,0.00067333,0.70945024,0.91512084,0.90792260
241,0.00067243,0.70952606,0.91320929,0.90492489
242,0.00067240,0.70907652,0.91556862,0.90816106
243,0.00067243,0.70885134,0.91255200,0.90576760
244,0.00067270,0.70875400,0.91587769,0.91019387
245,0.00067222,0.70889473,0.91659539,0.90791568
246,0.00067212,0.70882046,0.90893064,0.90192108
247,0.00067194,0.70827144,0.91527177,0.90706725
248,0.00067202,0.70796907,0.91167296,0.90443976
249,0.00067209,0.70799887,0.90239969,0.89683866
250,0.00067104,0.70816743,0.90804981,0.89746800
251,0.00067078,0.70740324,0.90897117,0.90171948
252,0.00067114,0.70668465,0.90398634,0.89907301
253,0.00067144,0.70714813,0.90518768,0.89764458
254,0.00067112,0.70760614,0.90442800,0.89442748
255,0.00067054,0.70728135,0.90733934,0.89936086
256,0.00067086,0.70629781,0.90072265,0.89140379
257,0.00067111,0.70653462,0.90153350,0.89197456
258,0.00067075,0.70696354,0.90073323,0.89570176
259,0.00067010,0.70662355,0.89968829,0.89432923
260,0.00067042,0.70602196,0.89953540,0.89626746
261,0.00067002,0.70627129,0.89964715,0.89299472
262,0.00067029,0.70610791,0.89726048,0.88962162
263,0.00067012,0.70578951,0.90190949,0.89770374
264,0.00067024,0.70560473,0.90102079,0.90208726
265,0.00067033,0.70566183,0.89790322,0.89316880
266,0.00067007,0.70556486,0.89052877,0.88758703
267,0.00066979,0.70560795,0.89318210,0.88946847
268,0.00066998,0.70546418,0.89888316,0.89154623
269,0.00067007,0.70550084,0.89518483,0.88867520
270,0.00066989,0.70562178,0.88915092,0.88533392
271,0.00066917,0.70525688,0.88731524,0.88181469
272,0.00066948,0.70487154,0.89221494,0.88554517
273,0.00067016,0.70516157,0.89375291,0.89008714
274,0.00067002,0.70546001,0.89019012,0.88758984
275,0.00066988,0.70524400,0.88887103,0.88333360
276,0.00066956,0.70507067,0.88854517,0.88712628
277,0.00066974,0.70517725,0.88642710,0.88528128
278,0.00066988,0.70524764,0.88605044,0.88268976
279,0.00066970,0.70543450,0.88676160,0.88073194
280,0.00066938,0.70494235,0.89264795,0.88757939
281,0.00066941,0.70461553,0.88458786,0.88420805
282,0.00066955,0.70479578,0.88425284,0.88474027
283,0.00066918,0.70451295,0.88981894,0.88569803
284,0.00066878,0.70455444,0.88060053,0.87697776
285,0.00066897,0.70438266,0.87857788,0.87668237
286,0.00066919,0.70443922,0.88792201,0.88440877
287,0.00066953,0.70438230,0.88324801,0.87658639
288,0.00066949,0.70474559,0.88450713,0.88466259
289,0.00066976,0.70440578,0.87893904,0.87541606
290,0.00066945,0.70442593,0.87439460,0.86925370
291,0.00066906,0.70448804,0.88100362,0.87415809
292,0.00066925,0.70484912,0.87849870,0.87691422
293,0.00067003,0.70472622,0.87646247,0.87265938
294,0.00066966,0.70495558,0.87848602,0.87417569
295,0.00066889,0.70451713,0.87624048,0.86939513
296,0.00066903,0.70427096,0.86833203,0.86220993
297,0.00066993,0.70442772,0.87701853,0.87397574
298,0.00066959,0.70539337,0.87265403,0.86944862
299,0.00066951,0.70452589,0.87146839,0.86788397


==> figures/general_matching/metrics_vs_step_nc-0_dist-l1_mode-qmc_ucv-False_lcv-True.csv <==
step,mean_w1,mean_swd,pearson_corr,spearman_corr
0,0.26124045,267.57424927,0.96806060,0.97098199
1,0.25204599,259.66955566,0.96795302,0.97089314
2,0.24299283,251.91835022,0.96801323,0.97054111
3,0.23411407,244.37776184,0.96755195,0.97069505
4,0.22542055,236.75415039,0.96734745,0.97052724
5,0.21690142,229.37635803,0.96675485,0.97054434
6,0.20859210,222.07250977,0.96695470,0.97116791
7,0.20049962,214.74198914,0.96698026,0.97073516
8,0.19259605,207.53300476,0.96647359,0.97046186
9,0.18491293,200.45269775,0.96649368,0.97123285
10,0.17748393,193.38896179,0.96676725,0.97155930
11,0.17031802,186.53309631,0.96656659,0.97171712
12,0.16338514,179.75927734,0.96716123,0.97213647
13,0.15663476,173.13520813,0.96784853,0.97263654
14,0.15005673,166.61805725,0.96807718,0.97353141
15,0.14363958,160.03656006,0.96906390,0.97405558
16,0.13737208,153.61720276,0.96920890,0.97503903
17,0.13128346,147.43699646,0.96953140,0.97529855
18,0.12537140,141.15272522,0.97000132,0.97597826
19,0.11960161,135.31369019,0.97030686,0.97627076
20,0.11398298,129.31742859,0.97076602,0.97673804
21,0.10851666,123.44760895,0.97118789,0.97652932
22,0.10318624,117.91551971,0.97183546,0.97684524
23,0.09803209,112.37303925,0.97174954,0.97637908
24,0.09304581,106.82190704,0.97282783,0.97664237
25,0.08819948,101.53681946,0.97242773,0.97607278
26,0.08354311,96.25118256,0.97352679,0.97634559
27,0.07906073,91.37399292,0.97374583,0.97622801
28,0.07474008,86.31516266,0.97424465,0.97584432
29,0.07062224,81.52574158,0.97447409,0.97518483
30,0.06665944,76.84369659,0.97496833,0.97498398
31,0.06282917,72.47591400,0.97490647,0.97456283
32,0.05916721,68.11598206,0.97513119,0.97380561
33,0.05567832,64.03005219,0.97507742,0.97307544
34,0.05236209,60.08808517,0.97520952,0.97185296
35,0.04921642,56.28240585,0.97507568,0.97129177
36,0.04624065,52.72589111,0.97515875,0.97039614
37,0.04341643,49.36185837,0.97479494,0.97012188
38,0.04074934,46.16117096,0.97473976,0.96886371
39,0.03825058,43.14921188,0.97434008,0.96875432
40,0.03591627,40.32163620,0.97410610,0.96832062
41,0.03378944,37.67456818,0.97430930,0.96669489
42,0.03187646,35.27426529,0.97400517,0.96553082
43,0.03011946,33.08129501,0.97361962,0.96759654
44,0.02853718,31.09526062,0.97411420,0.96736245
45,0.02716783,29.41116714,0.97365913,0.96526731
46,0.02594176,27.91648674,0.97358260,0.96627110
47,0.02484875,26.60954666,0.97316062,0.97305186
48,0.02388106,25.40238762,0.97259282,0.97520358
49,0.02295732,24.39342880,0.97198997,0.97499065
50,0.02202378,23.40421295,0.97204244,0.97421527
51,0.02108213,22.44697380,0.97077283,0.97757811
52,0.02015097,21.48661423,0.96977257,0.97822791
53,0.01919945,20.53512192,0.96954157,0.97806111
54,0.01822638,19.53482246,0.96958381,0.97716586
55,0.01723442,18.53279686,0.96947568,0.97775299
56,0.01626998,17.47657013,0.96961745,0.97878689
57,0.01534640,16.48720551,0.97037717,0.97532891
58,0.01446966,15.53750801,0.97032279,0.97273057
59,0.01364447,14.60897541,0.97057290,0.97254972
60,0.01291485,13.75080109,0.97120163,0.96878496
61,0.01225369,13.02006435,0.97098873,0.96521937
62,0.01163962,12.35183144,0.97120238,0.97119713
63,0.01109933,11.71976089,0.97148079,0.97442170
64,0.01056833,11.15373898,0.97005073,0.97311123
65,0.01004935,10.63473129,0.96985603,0.97645606
66,0.00953236,10.09599400,0.96932338,0.97860046
67,0.00903352,9.55247211,0.96837199,0.97630024
68,0.00854901,9.01752472,0.96892110,0.97302588
69,0.00809700,8.52623463,0.96718289,0.96975279
70,0.00768227,8.05296326,0.96736586,0.96867630
71,0.00731065,7.63134527,0.96735015,0.96284413
72,0.00693842,7.22797537,0.96586878,0.96286871
73,0.00661254,6.84953976,0.96509327,0.96849198
74,0.00632920,6.50723076,0.96376194,0.96575265
75,0.00605923,6.20776701,0.96308718,0.96584971
76,0.00577290,5.92973280,0.96138216,0.97034347
77,0.00547606,5.65113163,0.96145780,0.96703722
78,0.00519526,5.36191511,0.95928655,0.96433414
79,0.00495131,5.10313368,0.95927847,0.95733830
80,0.00472456,4.85560036,0.95910195,0.95728218
81,0.00451768,4.64753389,0.96031120,0.95898137
82,0.00431598,4.45538235,0.96112480,0.96487112
83,0.00411010,4.25684166,0.96265110,0.96598537
84,0.00391024,4.05842781,0.96150955,0.95793937
85,0.00372825,3.86792803,0.96355999,0.94901404
86,0.00355527,3.67773151,0.96249223,0.95255535
87,0.00339614,3.51646447,0.96278355,0.95455725
88,0.00323425,3.36494064,0.96377444,0.96011689
89,0.00307904,3.20510602,0.96184042,0.95721153
90,0.00293324,3.04216886,0.96513316,0.95203330
91,0.00280358,2.89351249,0.96380086,0.94329066
92,0.00267577,2.76567101,0.96543675,0.94927607
93,0.00254676,2.63314629,0.96751991,0.94662272
94,0.00244136,2.50728130,0.96484633,0.93910376
95,0.00234220,2.40603662,0.96394078,0.94045433
96,0.00225065,2.30997753,0.96708049,0.94177402
97,0.00216431,2.22488737,0.96529888,0.94834379
98,0.00207124,2.14535046,0.96864555,0.94738853
99,0.00199661,2.05371642,0.97199140,0.92513007
100,0.00192747,1.98339272,0.97124700,0.93503819
101,0.00185703,1.91223407,0.97307088,0.94246987
102,0.00179857,1.84904206,0.97614833,0.94041768
103,0.00173060,1.78938556,0.97839833,0.93820623
104,0.00167551,1.72726619,0.98165084,0.92195534
105,0.00162496,1.67198777,0.98281036,0.94056992
106,0.00156517,1.62562370,0.98510760,0.94117402
107,0.00151336,1.57259536,0.98978991,0.93364788
108,0.00146958,1.51972902,0.98989647,0.94194851
109,0.00142288,1.47903454,0.99251858,0.93677318
110,0.00137595,1.42941856,0.99046527,0.94184968
111,0.00133852,1.38796270,0.99268260,0.93741360
112,0.00130880,1.35176766,0.99250453,0.94417208
113,0.00127328,1.31974089,0.98986148,0.94641590
114,0.00123501,1.28727126,0.99028761,0.94108199
115,0.00120444,1.24970090,0.98805726,0.93440652
116,0.00117674,1.22557175,0.99090453,0.93290262
117,0.00115080,1.20077300,0.98974618,0.93696670
118,0.00112061,1.17671359,0.99001872,0.93159194
119,0.00109779,1.14783120,0.98819846,0.93459021
120,0.00107400,1.12785673,0.98801823,0.93884755
121,0.00105063,1.10667574,0.98784674,0.94393074
122,0.00102986,1.08296061,0.98330513,0.94797275
123,0.00100991,1.06471670,0.98707718,0.94132363
124,0.00098700,1.04706407,0.98601895,0.93957538
125,0.00097186,1.02825737,0.98598557,0.92816058
126,0.00095093,1.01185346,0.98259382,0.94243141
127,0.00093496,0.99509275,0.98618895,0.91803884
128,0.00092414,0.97795385,0.98343215,0.93477377
129,0.00091257,0.96828270,0.98448253,0.93830778
130,0.00089756,0.95741457,0.98532315,0.93036050
131,0.00088492,0.94152701,0.98457970,0.94059251
132,0.00087394,0.93043745,0.98656029,0.94482672
133,0.00086352,0.92009717,0.98553128,0.93447686
134,0.00085223,0.90987873,0.98583599,0.94224195
135,0.00084287,0.89921367,0.98402832,0.93111062
136,0.00083314,0.89115739,0.98616350,0.93854482
137,0.00082441,0.88094723,0.98437542,0.94355412
138,0.00081562,0.87270409,0.98886841,0.94023503
139,0.00080741,0.86459690,0.98888445,0.94215263
140,0.00079907,0.85665065,0.98588607,0.93594746
141,0.00079370,0.84851593,0.98160442,0.92853695
142,0.00078709,0.84415203,0.99137976,0.95098967
143,0.00077999,0.83769304,0.98634387,0.94785593
144,0.00077307,0.83049220,0.98189086,0.93610070
145,0.00077006,0.82354683,0.98345035,0.93175437
146,0.00076528,0.81986433,0.98442077,0.94233823
147,0.00075919,0.81493652,0.97867501,0.93095751
148,0.00075679,0.80876166,0.97652087,0.94390317
149,0.00075355,0.80558854,0.98063649,0.95392370
150,0.00074838,0.80139059,0.97615005,0.93166424
151,0.00074763,0.79648072,0.97957021,0.94452304
152,0.00074263,0.79461718,0.98023807,0.95539219
153,0.00073941,0.79001647,0.97477022,0.93400446
154,0.00073739,0.78605151,0.97530924,0.94572284
155,0.00073375,0.78421992,0.97958853,0.94160539
156,0.00073084,0.78023243,0.97830494,0.94112800
157,0.00072785,0.77732646,0.98045200,0.94733719
158,0.00072608,0.77390879,0.97218839,0.94448442
159,0.00072333,0.77180994,0.98326918,0.95045235
160,0.00072073,0.76897079,0.97734067,0.94979842
161,0.00071786,0.76629919,0.97435799,0.93182596
162,0.00071628,0.76310390,0.97699222,0.93995037
163,0.00071409,0.76156151,0.97433597,0.94256261
164,0.00071179,0.75875670,0.96938755,0.94179278
165,0.00071140,0.75624448,0.97801504,0.94157713
166,0.00070966,0.75527561,0.97579989,0.94591344
167,0.00070764,0.75298405,0.96909687,0.93929412
168,0.00070645,0.75110412,0.97063363,0.93809575
169,0.00070504,0.74948215,0.96587090,0.93817887
170,0.00070316,0.74796748,0.96014340,0.93595991
171,0.00070199,0.74609596,0.95196571,0.93270372
172,0.00070163,0.74454951,0.93675186,0.93613672
173,0.00070039,0.74367082,0.96212313,0.93571344
174,0.00069858,0.74263817,0.94601047,0.93039924
175,0.00069875,0.74041301,0.91716407,0.93289845
176,0.00069738,0.74044502,0.94706658,0.93812460
177,0.00069609,0.73933184,0.96165326,0.93717252
178,0.00069446,0.73727298,0.94470736,0.93293631
179,0.00069403,0.73549819,0.95402584,0.93281012
180,0.00069302,0.73529446,0.96112370,0.93270792
181,0.00069157,0.73386312,0.94475241,0.93010066
182,0.00069121,0.73239779,0.93359370,0.92897679
183,0.00069187,0.73155546,0.94786428,0.93039227
184,0.00068972,0.73207319,0.93452909,0.93085239
185,0.00068935,0.73036200,0.95166752,0.93005309
186,0.00068911,0.72895980,0.94450849,0.93045691
187,0.00068828,0.72904336,0.94558356,0.93581334
188,0.00068735,0.72843081,0.93787530,0.92856413
189,0.00068658,0.72687644,0.94790117,0.93315443
190,0.00068677,0.72594655,0.93438655,0.93005545
191,0.00068591,0.72607923,0.93901792,0.92765911
192,0.00068587,0.72502834,0.94867118,0.93128211
193,0.00068504,0.72476363,0.93418343,0.92913403
194,0.00068360,0.72398061,0.93071899,0.92826958
195,0.00068370,0.72260743,0.91989956,0.92356939
196,0.00068441,0.72264862,0.90972231,0.92541574
197,0.00068348,0.72312701,0.93106906,0.92401082
198,0.00068286,0.72204995,0.93449063,0.92302243
199,0.00068243,0.72117001,0.93862771,0.92694193
200,0.00068175,0.72077793,0.93947575,0.92051187
201,0.00068154,0.72032368,0.93621388,0.92446026
202,0.00068062,0.72017705,0.92310341,0.92401192
203,0.00068035,0.71885210,0.93236827,0.92240511
204,0.00068060,0.71807897,0.93607217,0.92216724
205,0.00068011,0.71828640,0.92162128,0.91439307
206,0.00067922,0.71804917,0.93501667,0.92232593
207,0.00067884,0.71705103,0.92510257,0.91644538
208,0.00067930,0.71699452,0.93496998,0.92178390
209,0.00067911,0.71684968,0.93905701,0.92377244
210,0.00067844,0.71674144,0.93626674,0.92027989
211,0.00067855,0.71604156,0.93144211,0.92094714
212,0.00067753,0.71595895,0.93350237,0.92141720
213,0.00067758,0.71531105,0.93077413,0.91579010
214,0.00067780,0.71500331,0.92245947,0.91788790
215,0.00067682,0.71489823,0.91600756,0.91973900
216,0.00067799,0.71433675,0.78634775,0.90986308
217,0.00067747,0.71534401,0.91348846,0.91784797
218,0.00067668,0.71458739,0.89854907,0.91681010
219,0.00067722,0.71341634,0.91576958,0.91354414
220,0.00067738,0.71440321,0.88582115,0.91377349
221,0.00067638,0.71438986,0.92892723,0.91626053
222,0.00067535,0.71312612,0.89940999,0.91170352
223,0.00067610,0.71222723,0.86965373,0.90416246
224,0.00067606,0.71275884,0.92182506,0.91340154
225,0.00067467,0.71281505,0.90661463,0.90519946
226,0.00067457,0.71165442,0.91771328,0.90710161
227,0.00067527,0.71136850,0.90796743,0.89665568
228,0.00067498,0.71189660,0.91767521,0.90559188
229,0.00067423,0.71108854,0.91971903,0.91169281
230,0.00067455,0.71101582,0.90886769,0.89966015
231,0.00067436,0.71148431,0.89796530,0.89940953
232,0.00067368,0.71039844,0.90325045,0.89969512
233,0.00067351,0.71012038,0.91219969,0.89980787
234,0.00067304,0.71048558,0.88988098,0.90179448
235,0.00067361,0.70962387,0.84531270,0.89979081
236,0.00067363,0.71000975,0.90979598,0.89985840
237,0.00067300,0.70979464,0.82155006,0.89367184
238,0.00067348,0.70922548,0.73379778,0.90483174
239,0.00067348,0.70997500,0.90903253,0.89845127
240,0.00067324,0.70997089,0.89724589,0.90065857
241,0.00067192,0.70978969,0.70565927,0.90152449
242,0.00067271,0.70816731,0.67474461,0.89792568
243,0.00067425,0.70879340,0.90140512,0.89984495
244,0.00067324,0.71011090,0.88553064,0.90128829
245,0.00067171,0.70907456,0.82586369,0.89869795
246,0.00067193,0.70741469,0.87233735,0.89618068
247,0.00067207,0.70782846,0.89201002,0.89129050
248,0.00067159,0.70819438,0.89926217,0.90227490
249,0.00067108,0.70735133,0.89993052,0.89642498
250,0.00067098,0.70702952,0.89774446,0.89586604
251,0.00067088,0.70707542,0.90071303,0.90001482
252,0.00067117,0.70697290,0.89754134,0.89081146
253,0.00067076,0.70710868,0.89302698,0.89453181
254,0.00067070,0.70654356,0.90705722,0.89663485
255,0.00067110,0.70636010,0.88934301,0.88861906
256,0.00067016,0.70656580,0.89137699,0.88783268
257,0.00067092,0.70589530,0.82323418,0.88828303
258,0.00067077,0.70666236,0.89365102,0.88842432
259,0.00066965,0.70666939,0.79700444,0.87932663
260,0.00067071,0.70544291,0.76863081,0.88534776
261,0.00067071,0.70626032,0.89366150,0.88656691
262,0.00066966,0.70634902,0.84238216,0.88503959
263,0.00067027,0.70532131,0.84879338,0.88098515
264,0.00067055,0.70595092,0.89535679,0.89108746
265,0.00067007,0.70618343,0.83303600,0.88280276
266,0.00067027,0.70563757,0.84989682,0.88434158
267,0.00067074,0.70583528,0.87955287,0.88394743
268,0.00067019,0.70643812,0.84778641,0.88611707
269,0.00066945,0.70569074,0.82341882,0.87773964
270,0.00066937,0.70480508,0.85226978,0.88263982
271,0.00066981,0.70542777,0.88289299,0.87975393
272,0.00066956,0.70543373,0.83907221,0.87132642
273,0.00066962,0.70495278,0.85665549,0.88073314
274,0.00066993,0.70522386,0.88592444,0.88412589
275,0.00066985,0.70567226,0.86182984,0.86882337
276,0.00066935,0.70519406,0.88914654,0.88669977
277,0.00067006,0.70495671,0.88292353,0.87805239
278,0.00066980,0.70525932,0.86773170,0.86332108
279,0.00066927,0.70503712,0.88480934,0.88526702
280,0.00066962,0.70464724,0.88151341,0.87414558
281,0.00066935,0.70493025,0.87438331,0.87249004
282,0.00066950,0.70484734,0.87831184,0.87171364
283,0.00067003,0.70459586,0.87789796,0.86924985
284,0.00066948,0.70526195,0.88175851,0.87747109
285,0.00066919,0.70505124,0.88647847,0.88434046
286,0.00066909,0.70445967,0.87697102,0.87281898
287,0.00067012,0.70436096,0.87392050,0.86948199
288,0.00066967,0.70524323,0.87918716,0.87813085
289,0.00066930,0.70479971,0.88326059,0.87875284
290,0.00066960,0.70454776,0.87156639,0.86840133
291,0.00066932,0.70473039,0.87314300,0.87142977
292,0.00066916,0.70498478,0.86989993,0.86421931
293,0.00066912,0.70449418,0.87116477,0.86718982
294,0.00066918,0.70381331,0.87662677,0.87364910
295,0.00066933,0.70414460,0.87274159,0.87091958
296,0.00066910,0.70453143,0.86504665,0.85954048
297,0.00066853,0.70446104,0.87571128,0.87461906
298,0.00066961,0.70406324,0.87332296,0.87500117
299,0.00066926,0.70412177,0.87703876,0.87097920


==> figures/general_matching/metrics_vs_step_nc-0_dist-l1_mode-qmc_ucv-True_lcv-False.csv <==
step,mean_w1,mean_swd,pearson_corr,spearman_corr
0,0.26126185,267.61425781,0.96633492,0.96901078
1,0.25209302,259.63095093,0.96709516,0.97024771
2,0.24307406,251.64216614,0.96686540,0.96918756
3,0.23421566,244.26785278,0.96694724,0.96985151
4,0.22554296,236.67498779,0.96751875,0.97017665
5,0.21703295,229.35542297,0.96656877,0.96952598
6,0.20872714,222.18142700,0.96628633,0.97000088
7,0.20063631,214.73370361,0.96668164,0.97005564
8,0.19272502,207.60346985,0.96580459,0.96987750
9,0.18502806,200.44874573,0.96615163,0.97072905
10,0.17757753,193.48818970,0.96597283,0.97131476
11,0.17039348,186.51832581,0.96662078,0.97115372
12,0.16344041,179.76081848,0.96664795,0.97098924
13,0.15667547,173.10803223,0.96709966,0.97179778
14,0.15009211,166.67349243,0.96738164,0.97289112
15,0.14367193,160.02999878,0.96928891,0.97361979
16,0.13740443,153.73526001,0.96820210,0.97406069
17,0.13132507,147.55776978,0.96921578,0.97491868
18,0.12542486,141.20001221,0.96936908,0.97575875
19,0.11966689,135.31211853,0.97006848,0.97619998
20,0.11404547,129.39434814,0.97066326,0.97622897
21,0.10857648,123.42004395,0.97065906,0.97600640
22,0.10324415,118.02471924,0.97111025,0.97632422
23,0.09808821,112.34758759,0.97144884,0.97650550
24,0.09309986,106.84821320,0.97235377,0.97646276
25,0.08825298,101.57471466,0.97241473,0.97601770
26,0.08359909,96.18939972,0.97304307,0.97635694
27,0.07911982,91.33666992,0.97312382,0.97588727
28,0.07480469,86.37116241,0.97433672,0.97586248
29,0.07068478,81.53031921,0.97425267,0.97518900
30,0.06671009,76.90042877,0.97483353,0.97505288
31,0.06288171,72.50170898,0.97501490,0.97450095
32,0.05921601,68.15237427,0.97541118,0.97391371
33,0.05572122,64.13211823,0.97499749,0.97303977
34,0.05240954,60.08919907,0.97549534,0.97216932
35,0.04926681,56.31592178,0.97590352,0.97167648
36,0.04630128,52.74729919,0.97618426,0.97089078
37,0.04348593,49.41729355,0.97567928,0.97052629
38,0.04082199,46.15255737,0.97505977,0.96910983
39,0.03831590,43.19605637,0.97493826,0.96879223
40,0.03596400,40.35990143,0.97429636,0.96817468
41,0.03382111,37.66177750,0.97446133,0.96677489
42,0.03189208,35.27242279,0.97398103,0.96605675
43,0.03013769,33.07286453,0.97335463,0.96753022
44,0.02855238,31.10890388,0.97353545,0.96754354
45,0.02717005,29.44390297,0.97325921,0.96499308
46,0.02593963,27.89966583,0.97375699,0.96599199
47,0.02485071,26.61977386,0.97289108,0.97272893
48,0.02388581,25.39121819,0.97286911,0.97527141
49,0.02297327,24.40279961,0.97183451,0.97446313
50,0.02204073,23.40447998,0.97254754,0.97423995
51,0.02110691,22.42140388,0.97065262,0.97782692
52,0.02016581,21.51938438,0.96973585,0.97822289
53,0.01920575,20.51989365,0.97018563,0.97785311
54,0.01822495,19.51519775,0.96966165,0.97673349
55,0.01723683,18.50337982,0.96931251,0.97836813
56,0.01626537,17.49321747,0.96893824,0.97894593
57,0.01533305,16.47916603,0.96982745,0.97498708
58,0.01446056,15.53988934,0.96988696,0.97142942
59,0.01364324,14.60613346,0.97061576,0.97229332
60,0.01291564,13.73289967,0.97106918,0.96904553
61,0.01224772,13.00419044,0.97146226,0.96583372
62,0.01164238,12.33071804,0.97164462,0.97108127
63,0.01110301,11.71441841,0.97200984,0.97375297
64,0.01058050,11.15021801,0.97032784,0.97549202
65,0.01005372,10.63186741,0.97077633,0.97685272
66,0.00953505,10.10134792,0.97015137,0.97717928
67,0.00903644,9.55909920,0.96932457,0.97785146
68,0.00854777,9.03343391,0.96843406,0.97424295
69,0.00808500,8.51893234,0.96689021,0.97141014
70,0.00767249,8.04957962,0.96702126,0.96907983
71,0.00729863,7.62326241,0.96683303,0.96369542
72,0.00694324,7.21773720,0.96550640,0.96390171
73,0.00662832,6.84531975,0.96528721,0.96885854
74,0.00633589,6.50859833,0.96403393,0.97127699
75,0.00604709,6.20845556,0.96474336,0.96985883
76,0.00575704,5.91394901,0.96332972,0.97163819
77,0.00547004,5.64046812,0.96231996,0.96974148
78,0.00519157,5.35429239,0.95958499,0.96369767
79,0.00494085,5.09604311,0.95963836,0.96441693
80,0.00471277,4.85404015,0.95811511,0.96162754
81,0.00449962,4.63897467,0.96025337,0.96738518
82,0.00429676,4.44581223,0.96111700,0.96981241
83,0.00409189,4.24616289,0.96212839,0.97008559
84,0.00388978,4.03797817,0.96257430,0.96846194
85,0.00371177,3.85064530,0.96535784,0.96375480
86,0.00354876,3.66579509,0.96429980,0.96100247
87,0.00338226,3.50876784,0.96517034,0.96979280
88,0.00321889,3.34816122,0.96803314,0.96740929
89,0.00306536,3.18476224,0.96609365,0.96741626
90,0.00292558,3.02861977,0.96639339,0.96625755
91,0.00279126,2.88323522,0.96664103,0.96415590
92,0.00265999,2.75430036,0.96861871,0.96743217
93,0.00253395,2.61758590,0.96786490,0.96870692
94,0.00242433,2.49970269,0.96482243,0.96608662
95,0.00232868,2.39406323,0.96694346,0.96308996
96,0.00223351,2.30019712,0.96627383,0.97209558
97,0.00214401,2.21311378,0.96430209,0.96915086
98,0.00206596,2.12665725,0.96963520,0.97289423
99,0.00198577,2.04885602,0.97289797,0.96975807
100,0.00191105,1.97316146,0.97004383,0.97477691
101,0.00184801,1.89822733,0.97381215,0.97353913
102,0.00178794,1.84243929,0.97489235,0.97852220
103,0.00172610,1.78046381,0.97886220,0.97430401
104,0.00166568,1.72115731,0.98101228,0.97905202
105,0.00161167,1.66436052,0.98505088,0.97721878
106,0.00156126,1.61476994,0.98517545,0.98190762
107,0.00151052,1.56805527,0.99111132,0.97942959
108,0.00146316,1.51955795,0.99065872,0.98095452
109,0.00141749,1.47351491,0.99250657,0.98292506
110,0.00137628,1.42769194,0.99170933,0.98191998
111,0.00133885,1.38683736,0.99294044,0.98169888
112,0.00130219,1.35341930,0.99333727,0.98281328
113,0.00126607,1.31428051,0.99087602,0.98241293
114,0.00123370,1.28423035,0.99300905,0.98291961
115,0.00120346,1.25256717,0.99110235,0.98187980
116,0.00117399,1.22795272,0.99219204,0.98159213
117,0.00114636,1.20016527,0.99202025,0.98190420
118,0.00111954,1.17541146,0.99156415,0.98199476
119,0.00109443,1.14946973,0.99031095,0.98012139
120,0.00107136,1.12615502,0.98944416,0.97931350
121,0.00104944,1.10609901,0.99000926,0.97945955
122,0.00102762,1.08456457,0.98569442,0.97765026
123,0.00100766,1.06448996,0.98609215,0.97658292
124,0.00098853,1.04660726,0.98699164,0.97682790
125,0.00097033,1.03014326,0.98829331,0.97622270
126,0.00095335,1.01194441,0.98449695,0.97699877
127,0.00093681,0.99735594,0.98712867,0.97443393
128,0.00092294,0.98195249,0.98596835,0.97351462
129,0.00091025,0.96843320,0.98636792,0.97356209
130,0.00089729,0.95702887,0.98810887,0.97129021
131,0.00088517,0.94340110,0.98448551,0.97116504
132,0.00087421,0.93292344,0.98648621,0.97162112
133,0.00086397,0.92274946,0.98828716,0.97052217
134,0.00085344,0.91215754,0.98669932,0.96834155
135,0.00084372,0.90268731,0.98813989,0.96686828
136,0.00083408,0.89352429,0.98915378,0.96822530
137,0.00082528,0.88444853,0.98735571,0.96730173
138,0.00081767,0.87666386,0.99028415,0.96482327
139,0.00081027,0.86854118,0.99017116,0.96536120
140,0.00080264,0.86111766,0.99061976,0.96381665
141,0.00079547,0.85350454,0.99171405,0.96211037
142,0.00078906,0.84659594,0.99094592,0.96195989
143,0.00078266,0.84050208,0.99135583,0.95942957
144,0.00077817,0.83438247,0.98980512,0.95818722
145,0.00077284,0.82902229,0.98793888,0.95813349
146,0.00076791,0.82357347,0.98430674,0.95589835
147,0.00076426,0.81858784,0.98206110,0.95788554
148,0.00076046,0.81417245,0.98031879,0.95549698
149,0.00075713,0.80973589,0.98161557,0.95395882
150,0.00075426,0.80596691,0.98169256,0.95389549
151,0.00075070,0.80226028,0.98288795,0.95306873
152,0.00074680,0.79887933,0.98355765,0.95488173
153,0.00074331,0.79506105,0.98524807,0.95024735
154,0.00073962,0.79105234,0.98604150,0.95514015
155,0.00073734,0.78756809,0.98779749,0.94811152
156,0.00073461,0.78465641,0.98864927,0.95116736
157,0.00073165,0.78137493,0.98754289,0.94814090
158,0.00072840,0.77814835,0.98562274,0.94530762
159,0.00072605,0.77515978,0.98567402,0.94680096
160,0.00072428,0.77274096,0.98542725,0.94839079
161,0.00072159,0.77065212,0.98204256,0.94000429
162,0.00072006,0.76754588,0.98203636,0.94809532
163,0.00071905,0.76520914,0.98039964,0.94429220
164,0.00071712,0.76413268,0.97933678,0.94255208
165,0.00071489,0.76182562,0.98167047,0.94123704
166,0.00071427,0.75913483,0.97960987,0.93773446
167,0.00071228,0.75842226,0.97970030,0.94231745
168,0.00071013,0.75657576,0.97886334,0.93988160
169,0.00070880,0.75409406,0.97595460,0.93805580
170,0.00070802,0.75240821,0.97634037,0.93800659
171,0.00070680,0.75129050,0.97578761,0.93846982
172,0.00070540,0.74968833,0.97328123,0.93670498
173,0.00070379,0.74798936,0.97207070,0.93694763
174,0.00070271,0.74677551,0.97255694,0.93782966
175,0.00070200,0.74533844,0.97179890,0.93651180
176,0.00070154,0.74425775,0.96958447,0.93445847
177,0.00070005,0.74328822,0.96881401,0.93310620
178,0.00069831,0.74187678,0.96697469,0.93227003
179,0.00069791,0.74014080,0.96670410,0.93979663
180,0.00069704,0.73942375,0.96388646,0.93106033
181,0.00069667,0.73857957,0.96244262,0.93124609
182,0.00069552,0.73790622,0.96184437,0.92850038
183,0.00069518,0.73631644,0.96159799,0.92937940
184,0.00069435,0.73602206,0.95876740,0.92939186
185,0.00069325,0.73498970,0.95852895,0.92414018
186,0.00069296,0.73393941,0.95836474,0.93070586
187,0.00069235,0.73358387,0.95901402,0.93017089
188,0.00069195,0.73247051,0.95429395,0.91913146
189,0.00069081,0.73193365,0.95470030,0.92597237
190,0.00069026,0.73082483,0.95341637,0.92964838
191,0.00068919,0.73055351,0.95166001,0.92183092
192,0.00068878,0.72914141,0.95366656,0.92643671
193,0.00068887,0.72853363,0.94795930,0.92064302
194,0.00068802,0.72800487,0.94827479,0.91997082
195,0.00068713,0.72742480,0.94817749,0.91774114
196,0.00068691,0.72649097,0.94609018,0.91865674
197,0.00068649,0.72601920,0.94713869,0.92258875
198,0.00068572,0.72538781,0.94639993,0.92036805
199,0.00068511,0.72459006,0.94672673,0.92041624
200,0.00068514,0.72408187,0.94372914,0.91902274
201,0.00068462,0.72380370,0.93918492,0.91731352
202,0.00068428,0.72313088,0.93921052,0.91660438
203,0.00068329,0.72270727,0.94243839,0.91812646
204,0.00068314,0.72203034,0.94165188,0.91838549
205,0.00068287,0.72150260,0.93929704,0.91570121
206,0.00068257,0.72129273,0.93758953,0.91699240
207,0.00068215,0.72058469,0.93662699,0.91149873
208,0.00068133,0.72041738,0.93314063,0.90724102
209,0.00068106,0.71941632,0.93287191,0.91465641
210,0.00068164,0.71903664,0.93309330,0.91396782
211,0.00068125,0.71962559,0.93195877,0.90885782
212,0.00068057,0.71913713,0.93114580,0.90670630
213,0.00068075,0.71799272,0.93288148,0.90942741
214,0.00068055,0.71820152,0.93135996,0.91249781
215,0.00068048,0.71795952,0.93383007,0.91444386
216,0.00068005,0.71783566,0.93111602,0.91149409
217,0.00067992,0.71729374,0.92501495,0.90248472
218,0.00067966,0.71691835,0.92457749,0.90654433
219,0.00067980,0.71714610,0.92567126,0.90831760
220,0.00067897,0.71673107,0.92778062,0.90476522
221,0.00067839,0.71593922,0.92738612,0.90743115
222,0.00067804,0.71580285,0.92053829,0.90106039
223,0.00067842,0.71552795,0.91753970,0.89855952
224,0.00067825,0.71546227,0.91789685,0.89893631
225,0.00067808,0.71500432,0.92033504,0.90084514
226,0.00067717,0.71472150,0.91618402,0.89490919
227,0.00067722,0.71376491,0.91852164,0.90271337
228,0.00067704,0.71403694,0.91628668,0.89515556
229,0.00067651,0.71387279,0.91529704,0.89558324
230,0.00067684,0.71376508,0.91095998,0.89603714
231,0.00067652,0.71354395,0.91331462,0.89855358
232,0.00067647,0.71286029,0.91632426,0.89574621
233,0.00067624,0.71287036,0.90996153,0.89625096
234,0.00067626,0.71292585,0.91423257,0.90299807
235,0.00067518,0.71264690,0.91135976,0.89296574
236,0.00067491,0.71196264,0.91047684,0.89364605
237,0.00067463,0.71133542,0.90624544,0.89011367
238,0.00067483,0.71142602,0.90908699,0.89423015
239,0.00067483,0.71150160,0.90862004,0.89380223
240,0.00067462,0.71145684,0.90998551,0.88919975
241,0.00067390,0.71102703,0.90685421,0.88559793
242,0.00067493,0.71056414,0.90954305,0.89675964
243,0.00067429,0.71123767,0.90791804,0.89553952
244,0.00067392,0.71047276,0.90768873,0.89081626
245,0.00067411,0.71018559,0.90049782,0.88316698
246,0.00067428,0.71021241,0.89795312,0.88433857
247,0.00067403,0.71029288,0.90566996,0.88955904
248,0.00067296,0.70979995,0.90721951,0.89424646
249,0.00067340,0.70914638,0.89651545,0.87816975
250,0.00067291,0.70944393,0.89424274,0.87607785
251,0.00067265,0.70893705,0.90388779,0.88596913
252,0.00067310,0.70844877,0.90011877,0.88333838
253,0.00067286,0.70867229,0.89859124,0.88266597
254,0.00067223,0.70851165,0.89383314,0.88298236
255,0.00067233,0.70785236,0.89376632,0.88036963
256,0.00067225,0.70792848,0.89637257,0.88191590
257,0.00067221,0.70806599,0.89379608,0.87805147
258,0.00067253,0.70808345,0.88973363,0.87448378
259,0.00067202,0.70830035,0.89198308,0.88294892
260,0.00067143,0.70780110,0.88888460,0.87686088
261,0.00067175,0.70725763,0.88327487,0.86846106
262,0.00067253,0.70776951,0.88865276,0.88133273
263,0.00067225,0.70809549,0.88645565,0.87829950
264,0.00067203,0.70780599,0.89029716,0.87856685
265,0.00067203,0.70760828,0.89372837,0.88493012
266,0.00067198,0.70762283,0.87948272,0.86881976
267,0.00067163,0.70776635,0.87997557,0.87096686
268,0.00067123,0.70744097,0.89163158,0.88207195
269,0.00067169,0.70731103,0.88318039,0.87215006
270,0.00067174,0.70733935,0.88122433,0.87125657
271,0.00067166,0.70720309,0.88134698,0.87032496
272,0.00067193,0.70706940,0.87940819,0.87151234
273,0.00067129,0.70743513,0.88476153,0.87450818
274,0.00067146,0.70714462,0.87863745,0.86664501
275,0.00067143,0.70694762,0.87357031,0.86119965
276,0.00067125,0.70682746,0.87780490,0.87140674
277,0.00067075,0.70688224,0.87449936,0.86576769
278,0.00067105,0.70654196,0.87591970,0.86597871
279,0.00067103,0.70649838,0.87451847,0.86333171
280,0.00067129,0.70638651,0.87168051,0.86318933
281,0.00067125,0.70648420,0.87558008,0.86930035
282,0.00067062,0.70641500,0.86783933,0.85954104
283,0.00067077,0.70598871,0.86696361,0.86297311
284,0.00067064,0.70628709,0.86730907,0.86238098
285,0.00067065,0.70613253,0.86643176,0.85949014
286,0.00067059,0.70610821,0.86824789,0.86050149
287,0.00067051,0.70606846,0.86488350,0.86062972
288,0.00067069,0.70597124,0.86530870,0.86199081
289,0.00067047,0.70574659,0.86143635,0.85714456
290,0.00067060,0.70592195,0.85898724,0.85339515
291,0.00066998,0.70594585,0.87140843,0.86603248
292,0.00067019,0.70529121,0.87112870,0.87192818
293,0.00067069,0.70561296,0.86823099,0.86635246
294,0.00066997,0.70590919,0.86163828,0.85325676
295,0.00067055,0.70525324,0.86526546,0.86056593
296,0.00067078,0.70553631,0.86647116,0.86273840
297,0.00067004,0.70585018,0.85875560,0.85423529
298,0.00067005,0.70548540,0.86137162,0.85868067
299,0.00067023,0.70497042,0.86255577,0.85824682


==> figures/general_matching/metrics_vs_step_nc-16_dist-l1_mode-gaussian_ucv-False_lcv-False.csv <==
step,mean_w1,mean_swd,pearson_corr,spearman_corr
0,0.26163679,363.88198853,0.95306409,0.95307814
1,0.25283730,356.86758423,0.95445230,0.95416232
2,0.24423476,339.57351685,0.95414889,0.95036265
3,0.23585311,316.41891479,0.95144672,0.94722602
4,0.22765398,305.72030640,0.94949131,0.94460823
5,0.21960796,295.85433960,0.95080964,0.94882651
6,0.21169485,286.89889526,0.95154647,0.94998731
7,0.20393935,277.74371338,0.95241437,0.95156403
8,0.19631754,268.27066040,0.95148218,0.95256478
9,0.18887098,258.52127075,0.95123771,0.95326132
10,0.18161941,249.53926086,0.95149098,0.95296935
11,0.17461456,241.09001160,0.95339409,0.95381937
12,0.16782503,232.76744080,0.95368320,0.95171115
13,0.16122414,224.20768738,0.95485350,0.95298999
14,0.15480615,215.90742493,0.95340532,0.95092728
15,0.14857426,208.15602112,0.95362555,0.95308873
16,0.14249310,199.39787292,0.95612837,0.95433525
17,0.13656059,190.85508728,0.95581752,0.95551242
18,0.13083448,182.39952087,0.95679843,0.95630731
19,0.12525041,175.16952515,0.95619105,0.95714184
20,0.11978297,167.93130493,0.95633019,0.95663250
21,0.11442704,160.45301819,0.95582001,0.95727470
22,0.10916105,153.19624329,0.95606402,0.95689582
23,0.10404091,146.33135986,0.95490460,0.95703629
24,0.09906459,139.68020630,0.95657644,0.95643472
25,0.09420472,133.27772522,0.95730137,0.95823791
26,0.08948094,126.38229370,0.95774898,0.95915918
27,0.08494170,119.91428375,0.95745158,0.95975764
28,0.08057383,113.39472961,0.95779328,0.95900221
29,0.07638308,107.33932495,0.95840001,0.96004700
30,0.07237515,101.45717621,0.95911206,0.96044338
31,0.06852169,95.76136780,0.95895618,0.96098933
32,0.06489354,90.28549194,0.96083578,0.96045733
33,0.06146256,85.05565643,0.96022434,0.96019274
34,0.05819719,80.34282684,0.96089591,0.96078964
35,0.05508305,75.69745636,0.96180644,0.96173235
36,0.05211119,71.25034332,0.96102376,0.96198733
37,0.04931402,66.78825378,0.96335894,0.96089311
38,0.04660505,62.60639954,0.96033964,0.95845170
39,0.04402463,58.52130127,0.96068431,0.95694357
40,0.04156775,54.93514633,0.96098562,0.95568648
41,0.03927719,51.75378799,0.96321157,0.95279693
42,0.03718564,48.85460281,0.96448494,0.94962798
43,0.03527816,45.96656418,0.96335092,0.95000812
44,0.03351266,43.19998550,0.96567216,0.94908980
45,0.03198070,40.77207565,0.96610205,0.94557678
46,0.03065570,38.86479187,0.96767541,0.94346025
47,0.02947118,37.20204163,0.96704382,0.94746318
48,0.02842113,35.78441238,0.96843213,0.95557818
49,0.02745278,34.28720474,0.96876248,0.95604358
50,0.02649694,32.93628693,0.96790295,0.95586424
51,0.02556126,31.81150436,0.96830387,0.95403913
52,0.02464052,30.84857178,0.96753934,0.95328271
53,0.02371294,29.70048904,0.96692501,0.95383807
54,0.02275422,28.44518661,0.96537649,0.95125844
55,0.02174923,27.19451332,0.96439253,0.95140774
56,0.02075499,25.88832474,0.96403578,0.95267421
57,0.01978742,24.52460289,0.96385355,0.94953210
58,0.01886022,23.11519051,0.96418770,0.94834493
59,0.01795381,21.92608643,0.96426951,0.94775825
60,0.01705981,20.81263542,0.96426558,0.94382629
61,0.01622273,19.72358894,0.96523848,0.93712635
62,0.01545502,18.61742210,0.96608576,0.93059371
63,0.01478811,17.67774773,0.96868926,0.92678399
64,0.01418145,16.85261726,0.96900045,0.93139795
65,0.01360512,16.11913109,0.97107583,0.93401233
66,0.01311676,15.44808578,0.97428753,0.93758879
67,0.01265528,14.90559101,0.97410740,0.93349269
68,0.01219418,14.41433239,0.97397824,0.93535303
69,0.01171380,13.78451443,0.97254702,0.93437232
70,0.01125032,13.21303177,0.97188396,0.93330353
71,0.01077387,12.65356541,0.96970688,0.93197410
72,0.01035615,12.12540817,0.96732209,0.93309608
73,0.00996221,11.59962654,0.96568546,0.93018226
74,0.00956046,11.13350964,0.96188376,0.93109542
75,0.00918691,10.69472504,0.96062699,0.93536074
76,0.00884542,10.28988934,0.96120550,0.93139090
77,0.00851675,9.86819935,0.96191994,0.92310168
78,0.00819866,9.44487000,0.96447391,0.92113397
79,0.00791339,9.07476330,0.96350278,0.92621243
80,0.00762258,8.73137474,0.96157284,0.93524929
81,0.00736785,8.43208027,0.96155748,0.93755646
82,0.00713001,8.14390373,0.96303069,0.93943162
83,0.00689462,7.89797735,0.96199824,0.93687462
84,0.00663510,7.64624643,0.96117438,0.93108742
85,0.00637945,7.31052732,0.95869965,0.93743650
86,0.00611825,7.00462198,0.95655252,0.93238840
87,0.00586209,6.72739935,0.95460148,0.93522504
88,0.00562033,6.45912838,0.95593686,0.92887151
89,0.00540623,6.19035435,0.95788513,0.93803872
90,0.00522693,5.97642994,0.95693201,0.94179901
91,0.00505673,5.79828644,0.95744175,0.94033905
92,0.00489834,5.59777498,0.96371922,0.94661701
93,0.00473958,5.39121008,0.96800293,0.94934301
94,0.00455271,5.21244907,0.97033671,0.94542743
95,0.00438944,5.02565765,0.96448801,0.94650537
96,0.00424299,4.81051779,0.96646519,0.94065385
97,0.00411071,4.67133045,0.96614977,0.94796923
98,0.00398224,4.51367092,0.96957292,0.95141878
99,0.00383926,4.37711239,0.96851266,0.94979321
100,0.00370117,4.21379805,0.96849442,0.95135628
101,0.00359577,4.05825901,0.96500898,0.94487101
102,0.00350796,3.96448445,0.96276144,0.95626144
103,0.00340305,3.89774489,0.95815799,0.95598758
104,0.00329442,3.79749727,0.95816893,0.95372095
105,0.00319633,3.66582823,0.96215755,0.96136773
106,0.00306325,3.53670025,0.96449023,0.95335044
107,0.00296731,3.41691804,0.96447060,0.95085629
108,0.00287950,3.32973456,0.96790809,0.95870971
109,0.00281175,3.22803020,0.97496698,0.95799005
110,0.00273221,3.12630057,0.97281848,0.94993985
111,0.00266979,3.03340530,0.96898605,0.95711148
112,0.00260930,2.96760750,0.96534574,0.96011549
113,0.00251286,2.88725448,0.96423041,0.94172979
114,0.00243831,2.78067565,0.96466909,0.94941718
115,0.00237398,2.72277379,0.96559739,0.94999386
116,0.00229936,2.64348459,0.96212096,0.95018836
117,0.00225325,2.59034991,0.96413515,0.95462998
118,0.00220274,2.55828714,0.96735172,0.95390380
119,0.00212564,2.50520802,0.96567628,0.94006353
120,0.00204525,2.41340065,0.96522355,0.93625601
121,0.00198764,2.31552386,0.95946148,0.93799259
122,0.00195363,2.24249578,0.96175028,0.93553804
123,0.00192969,2.19429874,0.95906683,0.93795766
124,0.00190066,2.18455338,0.95844953,0.94917241
125,0.00184698,2.15787339,0.95365543,0.94168293
126,0.00178584,2.09844542,0.95731480,0.94337259
127,0.00174036,2.04251432,0.95852543,0.94753508
128,0.00170088,1.99474812,0.95853229,0.94243269
129,0.00168440,1.93875957,0.95921261,0.93575095
130,0.00166465,1.90986216,0.96262424,0.94206113
131,0.00162405,1.89587271,0.96221364,0.92652985
132,0.00157964,1.84155464,0.95462927,0.93158389
133,0.00156884,1.80938935,0.95775448,0.94799864
134,0.00154546,1.78494191,0.95615607,0.93422947
135,0.00151124,1.75323260,0.95334640,0.92769785
136,0.00147813,1.72849774,0.95086340,0.92696251
137,0.00144291,1.70728195,0.95159154,0.91408500
138,0.00144016,1.65319538,0.95611913,0.90654963
139,0.00142452,1.63496888,0.95943361,0.90309502
140,0.00139160,1.62177253,0.95730215,0.90734130
141,0.00136288,1.59807622,0.95167655,0.89995769
142,0.00133130,1.56370926,0.95600324,0.91179887
143,0.00129189,1.53031862,0.95300187,0.90709121
144,0.00129186,1.49177241,0.95335865,0.90451707
145,0.00129246,1.47575188,0.94986988,0.90318831
146,0.00127513,1.48605275,0.95216932,0.89629767
147,0.00125512,1.47480536,0.96410684,0.91215821
148,0.00123895,1.44556725,0.96273600,0.92632175
149,0.00122501,1.41916394,0.95607582,0.91158543
150,0.00120169,1.39663887,0.95324935,0.90984452
151,0.00117994,1.37519634,0.96106251,0.89814939
152,0.00117650,1.35826743,0.96359025,0.91871848
153,0.00117267,1.34625196,0.96329434,0.90243617
154,0.00117280,1.34528136,0.96516175,0.89876423
155,0.00115367,1.34264839,0.96632488,0.92253798
156,0.00112395,1.32036448,0.96118103,0.92920105
157,0.00111493,1.28441572,0.95771968,0.93230985
158,0.00112050,1.26904035,0.96174839,0.92841694
159,0.00110714,1.28489482,0.96578270,0.92793595
160,0.00107759,1.27784526,0.96357951,0.91495770
161,0.00106393,1.24345386,0.96972847,0.91179348
162,0.00105919,1.21120954,0.95956749,0.89822417
163,0.00106845,1.19984281,0.96221635,0.92784054
164,0.00106081,1.20682085,0.96087507,0.92266669
165,0.00105288,1.20915031,0.96327706,0.91171662
166,0.00104411,1.20787096,0.96202308,0.90284129
167,0.00102895,1.20206439,0.96448956,0.91878332
168,0.00101594,1.17025578,0.96653822,0.90688569
169,0.00101128,1.14890075,0.96391759,0.89686846
170,0.00101382,1.14497399,0.97219651,0.91764561
171,0.00101078,1.15271223,0.97026803,0.90246369
172,0.00099487,1.14636505,0.96093555,0.91176113
173,0.00098589,1.12929547,0.96495905,0.90320366
174,0.00098386,1.12366498,0.96798350,0.91247587
175,0.00098294,1.12718785,0.96811865,0.92889165
176,0.00097676,1.11947799,0.96140161,0.89692557
177,0.00096893,1.10430443,0.96399280,0.91557018
178,0.00096194,1.09642255,0.96067087,0.91215126
179,0.00096673,1.08220708,0.96306336,0.92242159
180,0.00097365,1.08599925,0.96645906,0.91402956
181,0.00096145,1.09485102,0.97468943,0.91516343
182,0.00094846,1.08820963,0.97355489,0.91184542
183,0.00094115,1.07198703,0.96275116,0.92570590
184,0.00093400,1.06173289,0.95387336,0.89972560
185,0.00092843,1.04559255,0.95906816,0.88908186
186,0.00092495,1.04813933,0.97234078,0.92221507
187,0.00092503,1.04929674,0.96971177,0.92051904
188,0.00092589,1.04073811,0.96627810,0.91418142
189,0.00091944,1.03589690,0.96658168,0.93361877
190,0.00091105,1.02776408,0.96571697,0.93101152
191,0.00090901,1.01454735,0.96948733,0.91906522
192,0.00090844,1.01558757,0.96386363,0.91983567
193,0.00091160,1.01525760,0.96357511,0.91969917
194,0.00091112,1.01502633,0.96915142,0.91017805
195,0.00090516,1.01905787,0.97003111,0.93172041
196,0.00089632,1.01889837,0.96864635,0.90097938
197,0.00089665,1.00768197,0.97011200,0.91268118
198,0.00088984,0.99489737,0.96458271,0.91978701
199,0.00087861,0.98723298,0.96262912,0.92296590
200,0.00088219,0.97642225,0.97123468,0.91730496
201,0.00089051,0.98075593,0.96233737,0.92565223
202,0.00088701,0.99158663,0.96691663,0.91203745
203,0.00088229,0.99266893,0.96944293,0.93161085
204,0.00088119,0.98880190,0.96732253,0.92714758
205,0.00088022,0.98282796,0.97911667,0.92785569
206,0.00087172,0.97244561,0.97786821,0.91792892
207,0.00086120,0.97172481,0.96732675,0.93723154
208,0.00086091,0.97302669,0.97118848,0.91637418
209,0.00086201,0.95597291,0.96506420,0.92316955
210,0.00086479,0.95564634,0.96619269,0.92815943
211,0.00086816,0.95785558,0.97690408,0.92926455
212,0.00087175,0.96103907,0.97777981,0.93047587
213,0.00086880,0.96585482,0.96694671,0.94458950
214,0.00085884,0.96769428,0.96510051,0.94097297
215,0.00085109,0.95676941,0.97224768,0.91308708
216,0.00085287,0.94877791,0.98114862,0.91834611
217,0.00084626,0.94860041,0.98205897,0.93605983
218,0.00084769,0.93696988,0.97433412,0.94218689
219,0.00084393,0.93302953,0.96286051,0.93451257
220,0.00084061,0.92735517,0.97355840,0.93768695
221,0.00083927,0.92480630,0.97865907,0.92886525
222,0.00084151,0.93573314,0.96985183,0.93999687
223,0.00083363,0.93696910,0.97419788,0.95107013
224,0.00082438,0.92203486,0.97787638,0.92645302
225,0.00081878,0.91435760,0.97517321,0.91669523
226,0.00082238,0.91740757,0.96899541,0.93722533
227,0.00082169,0.91001797,0.96142164,0.94795394
228,0.00082036,0.89959437,0.97257442,0.93928877
229,0.00081481,0.90176320,0.97278181,0.94257143
230,0.00081593,0.90163630,0.97775817,0.94143385
231,0.00081456,0.90008301,0.96870708,0.93260133
232,0.00081453,0.89625007,0.97599207,0.91233467
233,0.00081930,0.89531368,0.97456647,0.93217514
234,0.00081381,0.89939481,0.97611137,0.94362091
235,0.00081419,0.89343578,0.96766848,0.94562727
236,0.00080770,0.89222908,0.96759198,0.94243874
237,0.00080986,0.88672960,0.97849661,0.95147894
238,0.00080578,0.88483971,0.97884704,0.95207183
239,0.00080055,0.87964427,0.97185472,0.95147130
240,0.00079562,0.87560356,0.96269141,0.93239605
241,0.00080489,0.87481403,0.96679410,0.95034295
242,0.00080940,0.88470930,0.98136248,0.94264096
243,0.00080351,0.88625979,0.97515106,0.93423379
244,0.00079598,0.88328010,0.97033584,0.93746705
245,0.00079321,0.87194002,0.96965978,0.95727036
246,0.00079447,0.87011588,0.97468437,0.94856357
247,0.00079057,0.87125808,0.97348498,0.94564035
248,0.00078750,0.86570632,0.97435617,0.94494369
249,0.00078846,0.86095190,0.97072505,0.93838320
250,0.00078722,0.86011916,0.97489626,0.94452520
251,0.00078976,0.85798073,0.97276456,0.95038401
252,0.00078830,0.85734725,0.97724338,0.94966169
253,0.00078616,0.85586077,0.97936574,0.93034179
254,0.00078179,0.86151320,0.98041583,0.95703646
255,0.00077564,0.85832161,0.97799557,0.94403296
256,0.00077527,0.85296631,0.96973281,0.93128948
257,0.00077993,0.84633195,0.96752993,0.93628156
258,0.00077696,0.84624547,0.97298325,0.95119383
259,0.00077321,0.84594965,0.97589103,0.93754595
260,0.00077672,0.84259319,0.97821193,0.94817652
261,0.00077386,0.84681416,0.97702449,0.94345437
262,0.00076947,0.84072208,0.98195074,0.93373859
263,0.00076791,0.83189338,0.97149846,0.94795804
264,0.00076518,0.82603323,0.96131075,0.94580832
265,0.00077034,0.82475185,0.97467435,0.94752937
266,0.00077470,0.83103597,0.97780268,0.93934744
267,0.00076867,0.83805645,0.98110846,0.94518181
268,0.00076195,0.83353186,0.97947039,0.92532891
269,0.00076867,0.82488161,0.97740830,0.93636802
270,0.00077033,0.82758498,0.97964024,0.95448148
271,0.00075977,0.82739687,0.97397711,0.94614914
272,0.00075760,0.81935638,0.97837711,0.94912397
273,0.00076077,0.81989217,0.97214620,0.95173581
274,0.00075873,0.81461316,0.97195768,0.93168340
275,0.00075659,0.81300962,0.97864669,0.94201474
276,0.00075857,0.81148136,0.97860850,0.95137967
277,0.00075888,0.81586629,0.97087059,0.95319993
278,0.00076019,0.81945258,0.98165340,0.94763695
279,0.00075717,0.81773347,0.98012920,0.94159695
280,0.00075365,0.80914736,0.98157921,0.94732201
281,0.00075319,0.80703133,0.96767468,0.94274596
282,0.00075411,0.81193674,0.97765391,0.95668746
283,0.00074979,0.81079972,0.98227636,0.94034910
284,0.00074540,0.80236155,0.97740649,0.94329728
285,0.00074057,0.79879475,0.96378588,0.95495581
286,0.00074297,0.80025977,0.96616643,0.94601512
287,0.00075031,0.79569143,0.97890891,0.94169920
288,0.00075450,0.80203301,0.97945006,0.93848352
289,0.00074913,0.80763429,0.97185473,0.94636135
290,0.00074521,0.80787420,0.98037150,0.94523469
291,0.00074319,0.80553246,0.97092800,0.94558135
292,0.00074440,0.80026227,0.97689439,0.93874890
293,0.00074392,0.79475790,0.98519586,0.93721927
294,0.00074144,0.79497623,0.98142736,0.94978852
295,0.00074309,0.79148698,0.97582880,0.94624146
296,0.00074792,0.79229295,0.97173540,0.94616651
297,0.00074499,0.79917908,0.98357389,0.94030756
298,0.00074015,0.80346352,0.97572365,0.94747344
299,0.00074602,0.80075103,0.97627219,0.95037407


==> figures/general_matching/metrics_vs_step_nc-16_dist-l1_mode-qmc_ucv-False_lcv-False.csv <==
step,mean_w1,mean_swd,pearson_corr,spearman_corr
0,0.26144579,364.40130615,0.96028521,0.96185895
1,0.25247952,357.63461304,0.95738933,0.95799348
2,0.24370450,340.66839600,0.95558564,0.95528863
3,0.23513900,317.92657471,0.95546676,0.95524824
4,0.22676115,307.16647339,0.95629340,0.95700518
5,0.21856044,297.10647583,0.95631329,0.95743520
6,0.21057686,287.18615723,0.95608820,0.95712385
7,0.20278589,277.59991455,0.95618613,0.95751361
8,0.19515510,268.43951416,0.95680541,0.95729913
9,0.18771079,259.30752563,0.95660796,0.95747591
10,0.18046521,250.22474670,0.95567982,0.95578102
11,0.17346574,241.23046875,0.95537920,0.95577338
12,0.16668946,232.31393433,0.95595785,0.95630329
13,0.16010347,224.05474854,0.95580345,0.95608932
14,0.15367727,215.67308044,0.95550776,0.95585404
15,0.14739853,207.22526550,0.95504682,0.95539005
16,0.14127105,198.77218628,0.95566459,0.95606475
17,0.13531090,190.87626648,0.95677390,0.95728736
18,0.12950461,182.93511963,0.95752382,0.95779399
19,0.12383140,175.41917419,0.95817646,0.95843943
20,0.11825028,167.67666626,0.95856676,0.95894084
21,0.11277653,160.38359070,0.95765553,0.95901362
22,0.10745481,153.15663147,0.95769794,0.95836615
23,0.10235164,146.07009888,0.95721800,0.95786977
24,0.09744763,138.87182617,0.95756156,0.95801132
25,0.09269017,131.95520020,0.95771006,0.95811485
26,0.08810874,125.37772369,0.95776024,0.95929979
27,0.08369675,118.89577484,0.95779801,0.95853660
28,0.07943028,112.74880219,0.95763882,0.95946110
29,0.07530264,106.67848206,0.95743066,0.95933693
30,0.07133494,100.93031311,0.95747758,0.95972143
31,0.06749304,95.20442200,0.95714595,0.95970572
32,0.06385443,89.78128052,0.95762604,0.96003437
33,0.06038508,84.56224060,0.95873562,0.96099942
34,0.05710426,79.61139679,0.95874065,0.96124449
35,0.05400068,74.74603271,0.95918638,0.96152484
36,0.05105049,70.30333710,0.95930146,0.96036828
37,0.04826324,66.05075073,0.96060708,0.95960504
38,0.04557574,62.10753250,0.96158474,0.95854691
39,0.04299605,58.32096481,0.96242668,0.95867015
40,0.04054104,54.74121094,0.96296248,0.95784536
41,0.03826932,51.34942627,0.96264472,0.95393002
42,0.03619758,48.15210342,0.96360478,0.95318188
43,0.03432978,45.27439499,0.96387827,0.95237163
44,0.03266841,42.73120499,0.96481069,0.95107869
45,0.03121343,40.49719238,0.96436229,0.95153849
46,0.02992553,38.46126556,0.96434978,0.95310429
47,0.02877427,36.74494934,0.96387411,0.95422521
48,0.02775255,35.15806580,0.96345519,0.95531337
49,0.02682138,33.89015961,0.96294891,0.95495585
50,0.02589123,32.66092682,0.96311725,0.95439331
51,0.02500143,31.38550949,0.96417325,0.95518479
52,0.02411457,30.16017532,0.96366986,0.95539222
53,0.02319155,28.99248505,0.96303424,0.95486482
54,0.02230094,27.86139107,0.96335421,0.95508727
55,0.02135067,26.66630554,0.96419182,0.95535260
56,0.02035170,25.47902107,0.96447667,0.95377779
57,0.01935464,24.10301018,0.96244015,0.95302610
58,0.01839134,22.79616165,0.96059201,0.94922860
59,0.01748845,21.56084442,0.96053210,0.94708747
60,0.01659660,20.41950607,0.96219258,0.94694228
61,0.01578759,19.33189964,0.96410117,0.94157583
62,0.01507445,18.37237167,0.96422659,0.93524208
63,0.01445886,17.40226555,0.96552063,0.93950642
64,0.01390201,16.60453796,0.96492744,0.93647156
65,0.01336812,15.94052982,0.96471349,0.93400109
66,0.01287984,15.33477306,0.96546342,0.93649776
67,0.01241709,14.76819420,0.96436235,0.93969892
68,0.01198138,14.19121361,0.96396093,0.94158777
69,0.01150975,13.58824253,0.95967122,0.94085033
70,0.01102768,13.04402351,0.95958117,0.94401858
71,0.01054149,12.47933769,0.95820233,0.93455867
72,0.01009896,11.92158604,0.95390786,0.93205621
73,0.00967467,11.33716393,0.95353784,0.93283958
74,0.00930771,10.82388115,0.95196473,0.93298310
75,0.00894814,10.34750843,0.95468260,0.92208866
76,0.00859715,9.91758442,0.95418387,0.92997082
77,0.00829189,9.52858543,0.95675306,0.92847737
78,0.00799240,9.17578793,0.95471779,0.93546628
79,0.00770498,8.82820511,0.95371156,0.93105328
80,0.00745027,8.51446342,0.95361381,0.93663408
81,0.00720914,8.23188019,0.95195279,0.93696140
82,0.00695769,7.94814539,0.95316135,0.94416564
83,0.00669015,7.68622684,0.95254491,0.94430432
84,0.00641439,7.40131187,0.95523599,0.93912669
85,0.00615449,7.10242224,0.95557929,0.94649296
86,0.00594165,6.82193136,0.95855425,0.94710617
87,0.00573493,6.55103397,0.95926308,0.93887601
88,0.00552989,6.30137444,0.96330655,0.94752859
89,0.00534296,6.07435513,0.95974625,0.94636692
90,0.00515295,5.86654234,0.95837568,0.94680939
91,0.00499041,5.66753292,0.96286533,0.95850972
92,0.00479849,5.47867012,0.96151294,0.96017410
93,0.00461619,5.29439640,0.95902350,0.95437883
94,0.00445652,5.09640646,0.95816059,0.95387607
95,0.00430887,4.90665770,0.96069054,0.95605392
96,0.00418415,4.74146175,0.96147371,0.95508726
97,0.00405950,4.60478020,0.96445727,0.95806490
98,0.00394721,4.46735144,0.96640308,0.96054958
99,0.00382637,4.34677458,0.96357378,0.96166863
100,0.00370915,4.21499586,0.95712316,0.96060941
101,0.00358835,4.07876348,0.96072445,0.96080371
102,0.00348749,3.96110082,0.96443239,0.96344234
103,0.00337978,3.86657548,0.96679694,0.95909845
104,0.00328561,3.74619675,0.96442955,0.95862020
105,0.00321383,3.65129280,0.96314050,0.96483070
106,0.00310299,3.57032847,0.96147431,0.96641137
107,0.00296892,3.46819305,0.96219629,0.96514273
108,0.00286400,3.32409191,0.96904643,0.95637172
109,0.00278856,3.19039249,0.97094403,0.95911556
110,0.00276069,3.11099815,0.97293927,0.96711670
111,0.00269770,3.09370255,0.96994392,0.96413303
112,0.00261064,3.03926992,0.96907224,0.95825214
113,0.00252377,2.93802810,0.96666592,0.95429068
114,0.00244667,2.83580923,0.96450890,0.95674398
115,0.00235338,2.73034859,0.95672383,0.95627463
116,0.00231339,2.64209294,0.96372868,0.95511557
117,0.00226369,2.57542086,0.96122919,0.95140094
118,0.00222013,2.55062556,0.96562517,0.95458408
119,0.00217521,2.51633430,0.97219555,0.95574573
120,0.00210424,2.46858025,0.96362790,0.94180537
121,0.00204643,2.41039085,0.96294005,0.94463489
122,0.00199811,2.34346914,0.96524405,0.94048524
123,0.00196485,2.27334714,0.96568379,0.93021604
124,0.00193246,2.23367119,0.96895323,0.93979670
125,0.00188735,2.20700026,0.96437091,0.94606830
126,0.00184245,2.16925764,0.96049205,0.93286207
127,0.00182169,2.11970234,0.96012848,0.93315806
128,0.00179946,2.08699465,0.96353291,0.94075851
129,0.00175467,2.06194878,0.96492021,0.94301072
130,0.00170962,2.02429414,0.96089792,0.92177135
131,0.00168052,1.98707533,0.96235144,0.93019318
132,0.00166307,1.93135095,0.97162278,0.91877393
133,0.00164779,1.90559089,0.97178235,0.92945257
134,0.00161535,1.89477587,0.96663512,0.93832859
135,0.00159450,1.87555385,0.96444778,0.92345029
136,0.00157364,1.84206152,0.96916724,0.93208174
137,0.00154656,1.81292844,0.97265524,0.92632678
138,0.00152735,1.78891134,0.97002667,0.92124638
139,0.00151055,1.77589417,0.96280314,0.91870625
140,0.00149850,1.75110149,0.97143309,0.93736545
141,0.00149014,1.72859120,0.97453103,0.92803484
142,0.00146054,1.70327973,0.97040335,0.92086581
143,0.00143736,1.69220901,0.96630569,0.92142309
144,0.00141360,1.66864824,0.97043777,0.92393654
145,0.00141131,1.63997710,0.97618571,0.91882618
146,0.00140697,1.62919581,0.97536184,0.92400530
147,0.00139262,1.63161922,0.97018646,0.91658995
148,0.00138423,1.61608493,0.97154988,0.90008262
149,0.00137699,1.60369015,0.97523374,0.91822244
150,0.00135910,1.59637177,0.97327227,0.92256854
151,0.00133764,1.56660581,0.97151487,0.91171178
152,0.00132570,1.55950320,0.97569530,0.92353463
153,0.00130795,1.55158854,0.97536711,0.92616271
154,0.00130072,1.52240062,0.97878930,0.90989593
155,0.00131503,1.50116181,0.97676025,0.92184847
156,0.00131404,1.51903057,0.97505648,0.93426446
157,0.00129106,1.51479936,0.97816761,0.91862145
158,0.00127570,1.49502289,0.97814395,0.94560903
159,0.00127485,1.48737741,0.97559059,0.94011761
160,0.00126526,1.47499180,0.98155783,0.91831627
161,0.00124804,1.45281684,0.98324424,0.91945125
162,0.00123813,1.44545567,0.97671532,0.92976701
163,0.00125446,1.44423461,0.97469219,0.93026409
164,0.00125699,1.45048940,0.98157234,0.94245878
165,0.00123333,1.45204294,0.97852058,0.94084335
166,0.00122186,1.43485856,0.97665059,0.91717766
167,0.00122300,1.42142773,0.97814432,0.94509267
168,0.00123563,1.41627944,0.97901865,0.93825465
169,0.00121413,1.39614594,0.97944342,0.92964880
170,0.00120031,1.39303708,0.98170287,0.93241813
171,0.00119798,1.38999820,0.98144864,0.94271011
172,0.00120055,1.38260221,0.98070050,0.91823896
173,0.00119498,1.37601137,0.98024043,0.93459548
174,0.00118498,1.37788594,0.97624618,0.92479627
175,0.00117790,1.37430656,0.97616969,0.92279568
176,0.00118110,1.36551237,0.98079415,0.92709185
177,0.00118007,1.35228443,0.98137703,0.94321323
178,0.00116572,1.34704435,0.98161699,0.93612420
179,0.00115284,1.34519970,0.98417365,0.94439613
180,0.00115916,1.33301687,0.98498501,0.92389313
181,0.00115748,1.32425547,0.98199714,0.92301224
182,0.00115036,1.31871855,0.98060998,0.94997322
183,0.00114387,1.32203245,0.98017565,0.95357328
184,0.00115437,1.32250142,0.98129047,0.93416036
185,0.00115667,1.32156181,0.98407763,0.93874504
186,0.00113337,1.31934488,0.98068001,0.94522765
187,0.00111452,1.30489182,0.98115721,0.95092523
188,0.00112323,1.28941202,0.98222022,0.94329847
189,0.00113410,1.29006290,0.98416344,0.93572353
190,0.00113164,1.28622496,0.98145076,0.92023972
191,0.00112942,1.28864634,0.98388046,0.96165778
192,0.00112152,1.28844500,0.97461241,0.95513631
193,0.00112353,1.28125906,0.98177536,0.95473742
194,0.00111950,1.27805495,0.98518582,0.93846114
195,0.00110181,1.27619886,0.98222450,0.93934434
196,0.00110003,1.26707661,0.98214357,0.95208029
197,0.00110260,1.26012683,0.98021405,0.94432436
198,0.00111541,1.25694144,0.98366703,0.93382455
199,0.00111864,1.26192498,0.98329884,0.95213524
200,0.00111804,1.27460897,0.98429315,0.95425699
201,0.00110737,1.27628994,0.97722772,0.95457986
202,0.00109537,1.26109719,0.98402829,0.94168425
203,0.00107925,1.24461472,0.98046288,0.95865120
204,0.00107929,1.23753023,0.98100514,0.95343476
205,0.00108216,1.22903514,0.98505581,0.95220735
206,0.00109863,1.23214138,0.98396663,0.95693848
207,0.00109009,1.23937428,0.98069785,0.95257586
208,0.00108637,1.23471045,0.98105140,0.95134514
209,0.00108924,1.22727108,0.98290440,0.95100696
210,0.00108617,1.22752416,0.98461713,0.95288795
211,0.00107275,1.23307002,0.98572589,0.95274659
212,0.00106456,1.23080385,0.98381220,0.94706016
213,0.00107297,1.22575772,0.98131570,0.95207717
214,0.00107451,1.22503901,0.98239354,0.94229765
215,0.00107857,1.21661973,0.98237016,0.94575066
216,0.00107447,1.21257985,0.98343596,0.94408886
217,0.00107320,1.21427786,0.98348305,0.94945635
218,0.00107992,1.21415508,0.98391529,0.95886166
219,0.00106978,1.21998775,0.98362859,0.95117546
220,0.00106468,1.21498859,0.98759964,0.95646621
221,0.00106162,1.20679963,0.98101932,0.95028525
222,0.00106965,1.20683074,0.98638768,0.94445883
223,0.00106701,1.20903051,0.98570588,0.95676484
224,0.00106969,1.21153677,0.98435931,0.95274998
225,0.00106702,1.20918715,0.98321796,0.94953775
226,0.00105619,1.19919562,0.98234472,0.95856451
227,0.00104779,1.19317257,0.98491423,0.94886600
228,0.00105617,1.18484712,0.98612202,0.96165919
229,0.00105381,1.18396735,0.98739776,0.95998969
230,0.00104864,1.18676162,0.98713495,0.95439683
231,0.00104890,1.18421733,0.98265976,0.94488003
232,0.00104820,1.18732500,0.98471667,0.94836598
233,0.00105389,1.18764484,0.98685939,0.96077215
234,0.00105340,1.17956877,0.98560484,0.95407467
235,0.00104039,1.17444718,0.98659516,0.94940688
236,0.00104326,1.16684747,0.98374930,0.94188021
237,0.00104205,1.16942227,0.98557707,0.95605028
238,0.00103638,1.16597927,0.98816728,0.94025966
239,0.00104124,1.16542161,0.98870717,0.95914610
240,0.00104068,1.17169273,0.98777348,0.95131288
241,0.00104174,1.17149210,0.98991746,0.95639588
242,0.00103484,1.17181635,0.98594964,0.95534090
243,0.00103515,1.16556394,0.98704947,0.96137028
244,0.00102649,1.15730882,0.98560180,0.95120405
245,0.00102118,1.14826429,0.98598948,0.95231452
246,0.00101983,1.13964105,0.98455547,0.93909283
247,0.00103433,1.14597225,0.98643047,0.95527041
248,0.00104032,1.16170037,0.98664621,0.95351074
249,0.00102795,1.16436982,0.98453521,0.95218185
250,0.00102357,1.15688217,0.98496108,0.95976235
251,0.00101754,1.15495884,0.98512925,0.94870422
252,0.00101224,1.14471996,0.98691521,0.95019662
253,0.00100950,1.13340652,0.98783602,0.96689739
254,0.00100813,1.12434042,0.98272255,0.95612733
255,0.00101390,1.12422574,0.98248985,0.94073628
256,0.00102001,1.12929034,0.98670027,0.95376177
257,0.00102125,1.14243555,0.98518771,0.95166682
258,0.00101288,1.14696121,0.98506201,0.95801833
259,0.00100220,1.13318312,0.98437153,0.96682846
260,0.00099665,1.12790763,0.98406074,0.95853223
261,0.00099354,1.11574495,0.98252314,0.94815679
262,0.00099537,1.10173881,0.98362341,0.95452787
263,0.00100318,1.10178936,0.98169587,0.96296147
264,0.00100590,1.11387908,0.98183270,0.95331178
265,0.00100234,1.12429690,0.98579410,0.95139363
266,0.00100043,1.12922931,0.98576435,0.95881874
267,0.00098739,1.12029004,0.98276299,0.96035086
268,0.00097813,1.10939932,0.98252589,0.95782470
269,0.00098655,1.09848487,0.98625434,0.96085039
270,0.00099053,1.09252942,0.98284829,0.95339277
271,0.00098992,1.09313571,0.98116754,0.95371949
272,0.00099816,1.10161698,0.98494547,0.95450287
273,0.00099697,1.11500680,0.98568365,0.96174556
274,0.00099040,1.11603475,0.98206912,0.96188121
275,0.00098022,1.10966945,0.98269290,0.95651540
276,0.00097066,1.10206962,0.98069927,0.95799720
277,0.00097404,1.08885789,0.98059185,0.96204222
278,0.00097312,1.07962430,0.97954155,0.95704877
279,0.00097451,1.07926953,0.98050727,0.95263581
280,0.00098345,1.08622098,0.98550972,0.95881467
281,0.00098832,1.09683502,0.98309955,0.96603237
282,0.00098002,1.10164046,0.98010867,0.96278018
283,0.00096825,1.09347808,0.98220217,0.95745654
284,0.00096842,1.08862162,0.98312385,0.95746508
285,0.00096775,1.08147609,0.97933582,0.96544793
286,0.00096538,1.06976342,0.98515925,0.95820547
287,0.00096053,1.06498265,0.98182709,0.96032988
288,0.00097133,1.06760430,0.98247705,0.95448080
289,0.00098128,1.07535315,0.98518127,0.95938032
290,0.00097681,1.08488774,0.98343266,0.96144678
291,0.00096593,1.08565366,0.98441535,0.96699938
292,0.00095341,1.08159387,0.98229509,0.95620626
293,0.00096375,1.07089770,0.98419434,0.95839875
294,0.00096527,1.06172240,0.98271264,0.96368631
295,0.00095760,1.05500460,0.98237135,0.96694663
296,0.00095623,1.05826378,0.98409621,0.96226949
297,0.00095598,1.06221116,0.98610764,0.96336436
298,0.00096969,1.06529677,0.98577248,0.96429354
299,0.00096372,1.07368326,0.98160300,0.96279473


==> figures/general_matching/metrics_vs_step_nc-32_dist-l1_mode-gaussian_ucv-False_lcv-False.csv <==
step,mean_w1,mean_swd,pearson_corr,spearman_corr
0,0.26171336,375.99346924,0.94985565,0.94952540
1,0.25306779,338.12734985,0.94202622,0.93748486
2,0.24459058,327.56750488,0.94257000,0.93586748
3,0.23627220,318.75076294,0.94207158,0.93906924
4,0.22805829,308.67831421,0.94207070,0.94016416
5,0.21998273,299.44708252,0.94495155,0.94242512
6,0.21203259,290.38314819,0.94514879,0.94234839
7,0.20422810,281.05899048,0.94649645,0.94343799
8,0.19655532,271.53903198,0.94561576,0.94282609
9,0.18906292,263.01437378,0.94942636,0.94684106
10,0.18174015,253.60713196,0.94632736,0.94458686
11,0.17462495,244.81980896,0.95137027,0.94920390
12,0.16771385,236.74606323,0.94752232,0.94314136
13,0.16098346,228.26216125,0.94690824,0.94667574
14,0.15443096,219.56446838,0.94966273,0.94654861
15,0.14806871,212.06687927,0.94682615,0.94720484
16,0.14188586,201.96707153,0.95275132,0.95022893
17,0.13590345,193.80738831,0.94987384,0.94932610
18,0.13008898,185.78712463,0.94921843,0.94965517
19,0.12442590,178.60928345,0.95179833,0.95244727
20,0.11890239,171.07807922,0.95172552,0.94964736
21,0.11351173,163.87542725,0.95165524,0.95193037
22,0.10822244,156.27667236,0.95007958,0.95007432
23,0.10306746,149.15090942,0.95062063,0.95163542
24,0.09804513,142.43118286,0.95377104,0.95301662
25,0.09314920,135.75646973,0.95344032,0.95425786
26,0.08842602,128.96145630,0.95119239,0.95480714
27,0.08390050,122.15081787,0.95176269,0.95418884
28,0.07954030,116.08448792,0.95431274,0.95405437
29,0.07538661,109.78230286,0.95398430,0.95700604
30,0.07139479,103.58018494,0.95861109,0.95745293
31,0.06751212,98.19740295,0.95474363,0.95730517
32,0.06381734,92.33972931,0.95627113,0.95692645
33,0.06027056,87.04576111,0.95694128,0.95827904
34,0.05690613,82.10979462,0.95546486,0.95805776
35,0.05371793,76.96880341,0.96131957,0.95965555
36,0.05071162,72.02821350,0.95841473,0.95763631
37,0.04784626,67.56300354,0.96014053,0.95796602
38,0.04508941,63.19765854,0.95967476,0.95643530
39,0.04246430,59.27348328,0.96132197,0.95858715
40,0.03996992,56.01108551,0.96318105,0.95771961
41,0.03762512,52.45388794,0.96341551,0.95458697
42,0.03548637,48.94521332,0.96335449,0.95139616
43,0.03354239,45.92628860,0.96590960,0.95104209
44,0.03183799,43.03176498,0.96661942,0.94948912
45,0.03035379,40.81508255,0.96763296,0.94612778
46,0.02902944,38.91838455,0.96937399,0.94313272
47,0.02780930,36.96573257,0.96773504,0.94855244
48,0.02671532,35.26755142,0.96536676,0.95257257
49,0.02571644,33.61629486,0.96669043,0.95133760
50,0.02474659,32.34213257,0.96761207,0.94948606
51,0.02379403,31.30948830,0.96578016,0.94699247
52,0.02286508,30.02049446,0.96422091,0.94805195
53,0.02193796,28.70337677,0.96595640,0.94935233
54,0.02100317,27.32105446,0.96497063,0.95252993
55,0.02004625,26.03194046,0.96364676,0.95240649
56,0.01906925,24.72783089,0.96171864,0.95084956
57,0.01808045,23.21605492,0.96384221,0.95102966
58,0.01710657,21.85701942,0.96524397,0.94328923
59,0.01619126,20.71782494,0.96327261,0.94021102
60,0.01537383,19.35500908,0.96386874,0.94104045
61,0.01464037,18.36426353,0.96624545,0.93876745
62,0.01394509,17.43841553,0.96990153,0.93360176
63,0.01332177,16.67456627,0.96695583,0.93420801
64,0.01277385,15.86909866,0.97015430,0.93799955
65,0.01226401,15.19208813,0.96825239,0.93745347
66,0.01177131,14.58635235,0.97184814,0.92884064
67,0.01125370,14.02648735,0.96719618,0.91875831
68,0.01074382,13.25286007,0.96883963,0.93204356
69,0.01026972,12.62034893,0.97220695,0.93544090
70,0.00981912,12.03048134,0.96767134,0.92179219
71,0.00938158,11.32434940,0.97347189,0.91986793
72,0.00897004,10.82946968,0.96543740,0.91337653
73,0.00858830,10.27649689,0.96377476,0.91525071
74,0.00828370,9.89217281,0.96053529,0.90916795
75,0.00798131,9.52799320,0.95251961,0.90637828
76,0.00769902,9.14293957,0.96285829,0.92163923
77,0.00742301,8.78270626,0.96552395,0.91801214
78,0.00711872,8.46868706,0.95562906,0.91140997
79,0.00682215,8.10820484,0.95977904,0.90378622
80,0.00653798,7.81946707,0.95229554,0.89217576
81,0.00628020,7.45084476,0.95389995,0.88032647
82,0.00607599,7.15742731,0.96102169,0.90891025
83,0.00588623,6.87539768,0.96175548,0.90038900
84,0.00567931,6.69993496,0.95295526,0.89874025
85,0.00547270,6.46584082,0.94850066,0.90850088
86,0.00525272,6.22743225,0.94875362,0.91002311
87,0.00502923,5.99969482,0.95719994,0.90072558
88,0.00485069,5.69191217,0.95632179,0.90069955
89,0.00467875,5.45139647,0.95901932,0.89928440
90,0.00454534,5.30725574,0.95143570,0.91610165
91,0.00441396,5.17371941,0.95651976,0.92148475
92,0.00424301,5.01280880,0.96583248,0.91790235
93,0.00409192,4.80503750,0.95556456,0.91266293
94,0.00397858,4.60123158,0.97086255,0.90957618
95,0.00388313,4.50036383,0.94922934,0.92119693
96,0.00378066,4.39526081,0.96600895,0.92400497
97,0.00367904,4.32695341,0.94909615,0.91269552
98,0.00357776,4.17473412,0.96251635,0.92423398
99,0.00346586,4.04951143,0.96902914,0.93037478
100,0.00336739,3.94984221,0.96628375,0.91993669
101,0.00327455,3.82142234,0.96184779,0.91630715
102,0.00319138,3.74285865,0.94754931,0.92274839
103,0.00311434,3.65869999,0.95409361,0.93120219
104,0.00303545,3.55323935,0.95941165,0.93885654
105,0.00294169,3.45179820,0.94835996,0.93624401
106,0.00284783,3.34596062,0.94197077,0.92825223
107,0.00278948,3.26331186,0.95711466,0.93706965
108,0.00273742,3.18914509,0.96327570,0.93626918
109,0.00267787,3.15033531,0.96209817,0.94406671
110,0.00261508,3.08919263,0.95314884,0.93995806
111,0.00254204,3.01465917,0.94830900,0.94216005
112,0.00248445,2.91378832,0.95230308,0.94387466
113,0.00243721,2.84618282,0.95564872,0.94961646
114,0.00237795,2.80318546,0.95588573,0.95197916
115,0.00231274,2.73887587,0.95430451,0.94805910
116,0.00227332,2.67241907,0.94573744,0.93748488
117,0.00224163,2.63736653,0.95012490,0.94659317
118,0.00219956,2.62397623,0.94978735,0.95543625
119,0.00213617,2.57054162,0.94795820,0.95509806
120,0.00209421,2.48650265,0.94851527,0.95434297
121,0.00205143,2.42031813,0.93978349,0.94853489
122,0.00202847,2.38983393,0.92706738,0.95668616
123,0.00200119,2.36995173,0.92954293,0.96690487
124,0.00196376,2.33682966,0.92629037,0.96095410
125,0.00192086,2.29794908,0.91880770,0.95901390
126,0.00188962,2.24652433,0.92264675,0.95715865
127,0.00186410,2.21879888,0.92704707,0.96480686
128,0.00184962,2.19318056,0.92767349,0.96020311
129,0.00183166,2.16712213,0.92541981,0.95702084
130,0.00180502,2.13971686,0.92820340,0.96596759
131,0.00178393,2.13197064,0.92724911,0.97153010
132,0.00174416,2.11557031,0.93425387,0.97463481
133,0.00170857,2.06896496,0.92095253,0.95837574
134,0.00170683,2.01548219,0.92436732,0.96310122
135,0.00170748,2.01500034,0.92900922,0.96904575
136,0.00168237,2.02216363,0.94371383,0.96358080
137,0.00165397,2.00423455,0.93576746,0.96329675
138,0.00163076,1.96743548,0.92975739,0.97305001
139,0.00160612,1.93441248,0.93628905,0.96848190
140,0.00159486,1.91315258,0.93956944,0.95299589
141,0.00158126,1.89708507,0.92928370,0.96071603
142,0.00157301,1.88588965,0.93140215,0.96001296
143,0.00156559,1.85512269,0.93725546,0.95960120
144,0.00155997,1.85318506,0.94585934,0.96468638
145,0.00155058,1.86906731,0.93970288,0.96507260
146,0.00153433,1.85500038,0.94310569,0.96085654
147,0.00152321,1.83492672,0.94947596,0.97375147
148,0.00150683,1.82444227,0.94261809,0.96792894
149,0.00149586,1.80390620,0.93897034,0.95302166
150,0.00148782,1.78481424,0.94728437,0.97129950
151,0.00147741,1.76628900,0.93843218,0.96083034
152,0.00147166,1.77424693,0.94466133,0.94999979
153,0.00147008,1.76826048,0.95078567,0.96733538
154,0.00145206,1.76578999,0.94800725,0.95940936
155,0.00143892,1.74229884,0.95066424,0.95927766
156,0.00142562,1.72355747,0.95257776,0.95850977
157,0.00142311,1.70264316,0.93881743,0.96164481
158,0.00143537,1.70373714,0.94991621,0.96552837
159,0.00143240,1.72202229,0.95724090,0.96169947
160,0.00141295,1.72550666,0.95321342,0.96872079
161,0.00141660,1.71172166,0.95615989,0.96578519
162,0.00141098,1.70126486,0.94935002,0.96168594
163,0.00140212,1.68411291,0.95116750,0.95628151
164,0.00138984,1.66544187,0.94974230,0.95535615
165,0.00138973,1.67376518,0.94833828,0.95710803
166,0.00138859,1.67695236,0.95968220,0.97209564
167,0.00137224,1.67283821,0.95273826,0.96121735
168,0.00136781,1.65023136,0.95368439,0.95113487
169,0.00139116,1.64771426,0.95790157,0.95209910
170,0.00138097,1.66183019,0.96140244,0.94844276
171,0.00137286,1.66097438,0.95819217,0.96310766
172,0.00136846,1.66064191,0.95072623,0.96306260
173,0.00135929,1.64540219,0.95445545,0.95775206
174,0.00135098,1.62413454,0.95526412,0.94886986
175,0.00134650,1.62956357,0.94995965,0.95238249
176,0.00137186,1.63671637,0.95943475,0.96040806
177,0.00136925,1.63970149,0.95589438,0.94721100
178,0.00134336,1.62944341,0.95726742,0.95888119
179,0.00133883,1.61272919,0.95804919,0.96589682
180,0.00133896,1.61169267,0.95735025,0.96106284
181,0.00133025,1.60829186,0.95959980,0.95696193
182,0.00133219,1.60653377,0.95647839,0.95693034
183,0.00134493,1.61457860,0.95845306,0.95893201
184,0.00134823,1.61918771,0.95808854,0.95164526
185,0.00133570,1.61844468,0.96148806,0.95131494
186,0.00133000,1.61227405,0.96235965,0.95261174
187,0.00134150,1.60981929,0.95961782,0.95433674
188,0.00133579,1.61679614,0.95201233,0.94528467
189,0.00132693,1.61448848,0.96225570,0.94732943
190,0.00133530,1.61385930,0.96678977,0.95016216
191,0.00134915,1.61712956,0.96177865,0.95892230
192,0.00134015,1.63431358,0.96074019,0.95172591
193,0.00131204,1.62090647,0.96083184,0.95023818
194,0.00130013,1.58322537,0.95584096,0.95140719
195,0.00130399,1.56321812,0.95059773,0.95702400
196,0.00131346,1.56587780,0.95583387,0.95121364
197,0.00132351,1.58967674,0.96570096,0.95664454
198,0.00132294,1.61121762,0.96268124,0.95753050
199,0.00130596,1.60510278,0.96060308,0.94993449
200,0.00130130,1.57090735,0.96281243,0.95698018
201,0.00129198,1.56406176,0.95418458,0.96363687
202,0.00128478,1.54844904,0.95278927,0.95639932
203,0.00128990,1.54271603,0.95949769,0.94474234
204,0.00129720,1.55323899,0.95670334,0.95805242
205,0.00129821,1.56816125,0.96290703,0.94333632
206,0.00128891,1.56695747,0.95940665,0.95059859
207,0.00127810,1.55071604,0.95664960,0.96464473
208,0.00126368,1.54504824,0.95396733,0.94609829
209,0.00127109,1.51118886,0.95957627,0.95097396
210,0.00127299,1.50460804,0.95777968,0.96313094
211,0.00127866,1.53060305,0.95526565,0.94946686
212,0.00128543,1.54802740,0.96619581,0.95981441
213,0.00128846,1.54026186,0.96576594,0.97191664
214,0.00127326,1.54237533,0.95632737,0.95734793
215,0.00126023,1.53121471,0.96052689,0.94336765
216,0.00127125,1.51484227,0.95803233,0.96020520
217,0.00125653,1.50713456,0.95246009,0.95137030
218,0.00127248,1.51332462,0.96033917,0.93901377
219,0.00129485,1.52902496,0.96602359,0.95635405
220,0.00129015,1.54141760,0.96436441,0.94856267
221,0.00128119,1.53731501,0.96693753,0.95524724
222,0.00127155,1.54534411,0.96686602,0.96279744
223,0.00127391,1.53958917,0.95793501,0.95969221
224,0.00127967,1.52532637,0.95903725,0.96102994
225,0.00128075,1.51786935,0.96583393,0.95228795
226,0.00129478,1.53192484,0.96371332,0.96438426
227,0.00129077,1.55110812,0.96692024,0.95749686
228,0.00127256,1.54077780,0.96848983,0.95936969
229,0.00125567,1.53726900,0.95964840,0.96092086
230,0.00126577,1.51728463,0.95489431,0.95615103
231,0.00127127,1.50918555,0.96139487,0.95710208
232,0.00127908,1.51684690,0.95972118,0.94953622
233,0.00128707,1.52653992,0.96490317,0.96214251
234,0.00128840,1.54241419,0.97123703,0.96064066
235,0.00127356,1.53736436,0.96511735,0.95773256
236,0.00125711,1.53037131,0.96309626,0.95947230
237,0.00124605,1.51239443,0.95894621,0.95084597
238,0.00125046,1.48224187,0.95210575,0.94751342
239,0.00126105,1.48948443,0.96108838,0.96012216
240,0.00127651,1.51218295,0.96037778,0.95855144
241,0.00126790,1.53438842,0.96267008,0.95985111
242,0.00124467,1.52732646,0.96713975,0.95243541
243,0.00123746,1.48947251,0.95699889,0.95031683
244,0.00123812,1.47932625,0.95419318,0.95912794
245,0.00124564,1.47798657,0.95517867,0.95928317
246,0.00125187,1.48593187,0.96901575,0.95187142
247,0.00125277,1.49668932,0.96598179,0.96069884
248,0.00124356,1.49694157,0.96541245,0.95510258
249,0.00122863,1.48255801,0.96325352,0.94480135
250,0.00123346,1.47337508,0.96751458,0.95655321
251,0.00124044,1.46141756,0.96189282,0.94727430
252,0.00124268,1.47359693,0.96398108,0.93949063
253,0.00123248,1.47267354,0.96800391,0.93255225
254,0.00122186,1.47018516,0.95950014,0.94268321
255,0.00122603,1.45964968,0.96484370,0.95362871
256,0.00122471,1.44893563,0.95614928,0.94669298
257,0.00122903,1.44668245,0.96282189,0.95577633
258,0.00123785,1.46977389,0.95974835,0.93781576
259,0.00123837,1.48517120,0.97290825,0.93978023
260,0.00123992,1.47765028,0.96607123,0.93922816
261,0.00122652,1.47410858,0.96031431,0.94609104
262,0.00122114,1.46606100,0.96423188,0.94750335
263,0.00122448,1.44986463,0.96063512,0.93517340
264,0.00123295,1.45075107,0.95783948,0.93359185
265,0.00124771,1.47085857,0.96783957,0.95306973
266,0.00123941,1.49194837,0.97088135,0.95022101
267,0.00122542,1.47964597,0.97048214,0.94230316
268,0.00122421,1.46065342,0.97109944,0.94753522
269,0.00122638,1.44185746,0.96416683,0.94777021
270,0.00122353,1.46005964,0.96127769,0.95213226
271,0.00123373,1.47572803,0.96556656,0.94370066
272,0.00123451,1.47612321,0.96615988,0.93771269
273,0.00123233,1.47568154,0.97079618,0.94838363
274,0.00121701,1.46706200,0.96383805,0.95734313
275,0.00121272,1.45751870,0.96353892,0.95127477
276,0.00121188,1.43518031,0.96476609,0.94965545
277,0.00121653,1.43049765,0.96307416,0.95317348
278,0.00121927,1.44754112,0.96629031,0.94740259
279,0.00123289,1.45487523,0.96886149,0.94758722
280,0.00122278,1.45637417,0.96983093,0.95109446
281,0.00121667,1.45411992,0.96735853,0.94817656
282,0.00120480,1.44519544,0.97166025,0.94532825
283,0.00119690,1.42913771,0.96148734,0.94325384
284,0.00120257,1.42086446,0.96231309,0.95113336
285,0.00121437,1.42714238,0.96661037,0.95168406
286,0.00122403,1.44329286,0.96951988,0.94170148
287,0.00121708,1.44499910,0.96830918,0.93262251
288,0.00121073,1.44840455,0.96354985,0.95017279
289,0.00120965,1.45164919,0.96831901,0.95039717
290,0.00120890,1.44395077,0.96602026,0.94910118
291,0.00120209,1.43759644,0.95884869,0.95969468
292,0.00120342,1.42473245,0.96258789,0.95367524
293,0.00121212,1.42421794,0.96146670,0.94805070
294,0.00121267,1.42035854,0.96776317,0.95312732
295,0.00121339,1.43549657,0.96584282,0.95089240
296,0.00120822,1.45056832,0.96421828,0.94680120
297,0.00120773,1.44899356,0.97001839,0.94706398
298,0.00119514,1.43376255,0.96888149,0.94973455
299,0.00119230,1.41439545,0.95882904,0.94748009


==> figures/general_matching/metrics_vs_step_nc-48_dist-l1_mode-gaussian_ucv-False_lcv-False.csv <==
step,mean_w1,mean_swd,pearson_corr,spearman_corr
0,0.26200980,382.72824097,0.94022293,0.93596309
1,0.25362527,368.26797485,0.94006812,0.94095192
2,0.24535802,357.56762695,0.94583583,0.93980705
3,0.23720972,347.89364624,0.93910026,0.93877205
4,0.22914384,336.40509033,0.94033593,0.93783306
5,0.22116986,326.86505127,0.94695795,0.94367883
6,0.21332100,316.68969727,0.94905671,0.94439456
7,0.20561497,306.24551392,0.94720798,0.94369100
8,0.19802873,294.98953247,0.94334393,0.94090587
9,0.19057640,285.34210205,0.94723237,0.94442220
10,0.18329073,274.91839600,0.94377733,0.94154236
11,0.17619126,265.51742554,0.94820079,0.94297205
12,0.16929291,255.95462036,0.94601990,0.94137611
13,0.16260357,245.79431152,0.94662481,0.94587450
14,0.15607895,236.85198975,0.94971156,0.94387358
15,0.14969951,228.36672974,0.94985520,0.94518716
16,0.14350182,218.76022339,0.94733608,0.94305356
17,0.13746852,208.54316711,0.94526715,0.94198487
18,0.13161567,199.89445496,0.94707139,0.94321880
19,0.12593190,192.49273682,0.94640522,0.94529751
20,0.12041324,184.15267944,0.94805190,0.94601184
21,0.11504535,176.14152527,0.94879469,0.94864890
22,0.10981940,168.22544861,0.94754705,0.94540724
23,0.10473772,159.96089172,0.94746733,0.94627370
24,0.09978252,152.34121704,0.95232293,0.94913784
25,0.09493357,145.01806641,0.95097605,0.95070084
26,0.09021104,137.68853760,0.95051329,0.95095570
27,0.08566264,130.87544250,0.94951669,0.95158932
28,0.08129434,124.30050659,0.95345948,0.95151772
29,0.07712015,117.77078247,0.95220781,0.95255442
30,0.07310265,110.78312683,0.95376673,0.95355503
31,0.06922014,104.12493896,0.95283862,0.95414893
32,0.06550059,97.97612000,0.95354750,0.95553448
33,0.06190068,92.55358887,0.95554185,0.95812867
34,0.05847714,87.30046082,0.95449484,0.95849301
35,0.05524109,81.94651031,0.95546428,0.95912084
36,0.05214399,76.43334961,0.95626791,0.95850356
37,0.04921189,71.81465912,0.95579571,0.95896191
38,0.04640009,66.97153473,0.95445493,0.95813562
39,0.04372292,62.98289490,0.95991314,0.95861276
40,0.04115900,59.40296173,0.95717996,0.95737419
41,0.03875105,55.34500504,0.95843768,0.95715906
42,0.03650742,51.77063370,0.95633913,0.95268518
43,0.03446123,48.48929977,0.96275496,0.95394673
44,0.03257154,45.32550430,0.96088155,0.95265153
45,0.03088819,42.75909042,0.96283058,0.95122208
46,0.02941329,40.57905197,0.96423635,0.94871316
47,0.02810434,38.73249054,0.96207492,0.94692943
48,0.02697738,36.65083313,0.96150315,0.95216472
49,0.02597620,34.74042130,0.96268912,0.95165924
50,0.02500507,33.30599594,0.96346464,0.94984866
51,0.02405088,31.97088814,0.96392299,0.94870157
52,0.02307225,30.96247673,0.96048648,0.94787532
53,0.02207035,29.25645447,0.96278121,0.94659345
54,0.02108317,27.99144173,0.96118166,0.94903953
55,0.02010607,26.48168373,0.96062939,0.94901086
56,0.01913617,25.20665169,0.95766030,0.94950873
57,0.01818241,23.74425316,0.96127456,0.94931632
58,0.01725389,22.40427971,0.96464632,0.94692770
59,0.01636134,21.20827484,0.95971066,0.94606982
60,0.01553554,19.79570961,0.96127318,0.94624472
61,0.01476614,18.87400818,0.95767261,0.94368440
62,0.01405121,17.83334923,0.96322193,0.94327254
63,0.01341404,16.86638641,0.96263733,0.94141669
64,0.01284732,16.04744339,0.96303879,0.94122917
65,0.01230973,15.35586071,0.96638569,0.93271434
66,0.01177669,14.77802372,0.97047432,0.92734008
67,0.01125551,14.01977634,0.96930352,0.93149146
68,0.01072777,13.39733219,0.96842255,0.92667504
69,0.01023586,12.67013073,0.96841148,0.92458229
70,0.00977427,12.08405972,0.96952851,0.92526852
71,0.00935314,11.39509773,0.97240180,0.92018140
72,0.00896682,10.95174313,0.96313977,0.91364249
73,0.00859293,10.43951893,0.96758400,0.91854327
74,0.00823716,10.01094627,0.96344045,0.90475841
75,0.00790865,9.61692715,0.96318874,0.89701655
76,0.00760981,9.14755726,0.97318783,0.91789789
77,0.00732913,8.66044903,0.97023824,0.91750178
78,0.00703373,8.31900406,0.97327584,0.89723367
79,0.00674348,8.00176048,0.96056672,0.89140198
80,0.00649566,7.65059519,0.96207042,0.88683150
81,0.00626967,7.38887501,0.96638018,0.89439683
82,0.00605658,7.12842607,0.96924407,0.88888327
83,0.00584355,6.83681059,0.96465711,0.89054764
84,0.00563750,6.56932878,0.96175127,0.88409252
85,0.00544300,6.32025051,0.95202114,0.87772143
86,0.00526078,6.09893560,0.95741113,0.88394689
87,0.00508749,5.95427704,0.96352969,0.87931919
88,0.00492067,5.67269325,0.97191185,0.89360359
89,0.00475297,5.43705797,0.95579330,0.86776611
90,0.00460460,5.33638287,0.96511638,0.89276306
91,0.00446557,5.12991714,0.95004639,0.87024422
92,0.00433556,4.99260426,0.97365438,0.88167116
93,0.00419798,4.85353661,0.95586405,0.87451483
94,0.00407362,4.67703962,0.95901467,0.87831103
95,0.00395700,4.57109976,0.94090548,0.87696458
96,0.00385788,4.41492176,0.97016892,0.87901738
97,0.00376919,4.28498507,0.95422203,0.87479707
98,0.00369245,4.21214581,0.97325813,0.88198939
99,0.00360812,4.09778404,0.97681340,0.88090727
100,0.00352499,4.00934362,0.98353452,0.87517434
101,0.00345244,3.94595051,0.97401736,0.87431570
102,0.00338529,3.86628604,0.96238495,0.87199152
103,0.00331839,3.79086447,0.94784604,0.87300477
104,0.00324822,3.68136716,0.97161755,0.87079798
105,0.00318267,3.57986712,0.95561433,0.88094136
106,0.00312910,3.55983257,0.94962177,0.86561915
107,0.00307329,3.51950693,0.97189483,0.87378331
108,0.00301488,3.42695904,0.97603291,0.87605728
109,0.00295352,3.39117837,0.96162587,0.88088631
110,0.00289943,3.29271221,0.96458114,0.88095897
111,0.00284921,3.24711180,0.93802133,0.87144894
112,0.00281901,3.18064189,0.94274547,0.88211005
113,0.00279064,3.14790177,0.96244876,0.89095731
114,0.00274461,3.12718463,0.94160908,0.88358281
115,0.00270566,3.08254099,0.93436160,0.88608411
116,0.00267167,3.02365470,0.96156489,0.87606601
117,0.00263261,2.98849678,0.95207509,0.86331103
118,0.00260144,2.94293070,0.96296760,0.86811129
119,0.00257281,2.91069722,0.94849170,0.87854497
120,0.00254517,2.88026476,0.95678310,0.88605494
121,0.00250635,2.86346579,0.95319693,0.86433238
122,0.00247080,2.80700326,0.95264607,0.87268472
123,0.00246001,2.75999260,0.94870707,0.89122310
124,0.00243993,2.75666571,0.94357828,0.87707765
125,0.00241908,2.73306870,0.92973888,0.88846675
126,0.00239071,2.71144700,0.92824744,0.86676903
127,0.00237467,2.68006420,0.91888338,0.88521381
128,0.00235735,2.66531157,0.92368177,0.89012085
129,0.00234946,2.64828444,0.91535693,0.88290469
130,0.00233537,2.64173126,0.91216309,0.90162277
131,0.00231401,2.63750458,0.89476724,0.87675598
132,0.00229690,2.60517263,0.89568618,0.87572629
133,0.00228043,2.58577228,0.87043975,0.87593869
134,0.00227702,2.57326818,0.88156338,0.89396182
135,0.00226393,2.56851435,0.86985825,0.89644033
136,0.00225359,2.55922174,0.87400928,0.89346235
137,0.00224308,2.53468299,0.88636237,0.90164037
138,0.00223668,2.53137374,0.86943429,0.89204484
139,0.00221799,2.52013588,0.85915970,0.90152380
140,0.00220754,2.51400471,0.85263713,0.88764373
141,0.00219586,2.50643539,0.85422450,0.89014529
142,0.00218687,2.47684050,0.85607897,0.87520223
143,0.00218457,2.46123338,0.87049044,0.88835717
144,0.00217703,2.46580386,0.87190453,0.91526001
145,0.00216521,2.45348024,0.84948474,0.89031349
146,0.00214353,2.44064665,0.83716081,0.86012598
147,0.00215040,2.42100859,0.87306116,0.91163458
148,0.00214996,2.42272091,0.86547775,0.89944831
149,0.00213165,2.42645550,0.85046501,0.88908712
150,0.00212172,2.41612720,0.85253461,0.88671618
151,0.00212035,2.39503598,0.85793367,0.91570415
152,0.00212464,2.38408446,0.87264326,0.90649099
153,0.00211993,2.38869858,0.85817385,0.91395312
154,0.00210728,2.39221382,0.86482424,0.92185017
155,0.00209774,2.37849045,0.86051816,0.91369336
156,0.00208714,2.36736965,0.83851849,0.89136572
157,0.00209354,2.35088873,0.85216979,0.90151245
158,0.00209887,2.35357499,0.86838441,0.91712473
159,0.00209763,2.36320686,0.87347462,0.92111645
160,0.00209190,2.36809826,0.84442959,0.90832603
161,0.00207959,2.35970259,0.83768444,0.89774917
162,0.00207438,2.33805370,0.84603310,0.89659190
163,0.00207802,2.33393359,0.84769730,0.90272799
164,0.00207491,2.33965588,0.83413183,0.89952876
165,0.00206937,2.34365177,0.85578597,0.90546745
166,0.00206446,2.32469869,0.85624287,0.90351240
167,0.00207068,2.32141328,0.87075634,0.90878310
168,0.00206961,2.33090210,0.86957179,0.90945554
169,0.00206437,2.33942413,0.85811437,0.90905628
170,0.00205320,2.32992148,0.85714864,0.91019174
171,0.00204940,2.31060576,0.84835721,0.90662905
172,0.00204016,2.30078769,0.84811919,0.90503919
173,0.00204907,2.29157352,0.87489569,0.90342297
174,0.00205830,2.30322289,0.88500945,0.92386457
175,0.00206343,2.31505513,0.86446101,0.92237234
176,0.00206004,2.32547688,0.84546368,0.91012166
177,0.00204234,2.32408094,0.85304063,0.90011432
178,0.00203912,2.30083537,0.86107999,0.91362912
179,0.00204352,2.28867626,0.86282236,0.90776883
180,0.00205030,2.29737449,0.87459794,0.92678244
181,0.00205969,2.30301023,0.88427033,0.93259280
182,0.00204699,2.31384063,0.85311295,0.90678065
183,0.00204279,2.30217147,0.86473452,0.90821462
184,0.00204457,2.28929424,0.87328860,0.91079378
185,0.00204450,2.29546499,0.87633632,0.92948188
186,0.00204128,2.29799366,0.86093275,0.91821183
187,0.00203344,2.29006529,0.85421520,0.91584504
188,0.00204336,2.28269339,0.87339280,0.92940728
189,0.00205742,2.29338336,0.88206020,0.92654584
190,0.00206132,2.31469011,0.87595958,0.92463394
191,0.00205671,2.31346726,0.86343190,0.92219834
192,0.00204949,2.31162691,0.84697823,0.91721872
193,0.00203762,2.30164456,0.83627518,0.90875174
194,0.00202939,2.28617048,0.84058203,0.89151587
195,0.00205211,2.27589464,0.86868343,0.91902626
196,0.00205480,2.30380511,0.86907135,0.92251121
197,0.00205048,2.31524968,0.87236194,0.91674363
198,0.00204752,2.30441117,0.84412213,0.92564922
199,0.00203961,2.29805088,0.85883834,0.92483054
200,0.00203606,2.28559923,0.83915520,0.90051446
201,0.00205160,2.27314401,0.86730195,0.92340720
202,0.00206038,2.29198360,0.87546227,0.92511789
203,0.00205742,2.31184840,0.88124866,0.92627705
204,0.00204629,2.32475042,0.84932254,0.91700291
205,0.00203208,2.29846144,0.85182424,0.91212086
206,0.00203210,2.27043438,0.84190764,0.90390713
207,0.00203633,2.27498770,0.86158204,0.91337880
208,0.00204273,2.27825570,0.86321431,0.91217824
209,0.00204416,2.29636860,0.86999234,0.92226296
210,0.00204974,2.29793525,0.86191396,0.92124225
211,0.00204928,2.30451727,0.85919185,0.91799323
212,0.00203987,2.29068303,0.85061232,0.91382957
213,0.00203753,2.28171611,0.84218776,0.90781052
214,0.00203545,2.27486134,0.86470977,0.91444479
215,0.00204026,2.27337694,0.86188003,0.91410365
216,0.00204601,2.28095245,0.86641236,0.90636493
217,0.00204517,2.27927995,0.87903032,0.92727566
218,0.00203149,2.28914452,0.84776102,0.91460236
219,0.00203202,2.27611613,0.85614501,0.91018024
220,0.00203474,2.27294087,0.86912197,0.91906579
221,0.00204434,2.26312828,0.87645234,0.92170181
222,0.00205159,2.28158665,0.88945332,0.93168984
223,0.00205029,2.29314590,0.87821144,0.93244840
224,0.00205399,2.29662490,0.86848002,0.92278677
225,0.00205372,2.31043577,0.86794520,0.93450181
226,0.00205114,2.30327916,0.85544995,0.92864355
227,0.00205351,2.29819322,0.87360814,0.92310334
228,0.00205120,2.28772736,0.86961515,0.91952252
229,0.00206181,2.28913522,0.88699182,0.93270846
230,0.00206969,2.31022763,0.89290655,0.93533282
231,0.00205863,2.32202721,0.86275715,0.92395232
232,0.00205296,2.30957413,0.86780507,0.93345704
233,0.00205376,2.29738426,0.86959253,0.92797732
234,0.00205759,2.29616308,0.87582688,0.92860209
235,0.00206535,2.30393147,0.87420654,0.92126144
236,0.00207554,2.31528783,0.88634391,0.93212025
237,0.00206445,2.32017875,0.87481069,0.92800755
238,0.00205269,2.31376004,0.85721767,0.91578212
239,0.00206107,2.29921103,0.87813435,0.94057440
240,0.00205701,2.29724360,0.85934093,0.91342183
241,0.00206882,2.30137706,0.88598840,0.93127273
242,0.00207085,2.29813862,0.88576381,0.92780382
243,0.00207055,2.30610394,0.87456653,0.91960414
244,0.00207678,2.31832314,0.87722896,0.93071540
245,0.00207136,2.31718683,0.85204865,0.93021614
246,0.00206501,2.30453873,0.87150477,0.92416682
247,0.00206345,2.30221939,0.87141376,0.92907137
248,0.00207101,2.30513382,0.88817547,0.92144647
249,0.00207881,2.30868340,0.88960196,0.93760291
250,0.00208548,2.31341672,0.89152446,0.93843129
251,0.00208160,2.33465743,0.89471430,0.93067635
252,0.00208663,2.33155537,0.88976791,0.93184600
253,0.00208389,2.32571363,0.87208436,0.93457279
254,0.00208702,2.32452059,0.88192237,0.92578186
255,0.00208289,2.33490515,0.88075494,0.92679113
256,0.00209409,2.32554150,0.89878276,0.94169140
257,0.00208951,2.33904457,0.87621577,0.93325835
258,0.00208647,2.33365965,0.87428052,0.92978291
259,0.00208588,2.33366156,0.85640556,0.92764755
260,0.00208825,2.33093452,0.85950548,0.92761230
261,0.00209606,2.33014965,0.87944861,0.92879524
262,0.00210182,2.32382011,0.89416881,0.93458225
263,0.00210365,2.34149766,0.87030204,0.91811266
264,0.00209781,2.34557199,0.87165053,0.92470476
265,0.00209630,2.34464240,0.87753005,0.93476472
266,0.00210824,2.33192158,0.88831918,0.94944313
267,0.00210402,2.33796239,0.87878610,0.92953850
268,0.00210216,2.34613729,0.89322849,0.93891810
269,0.00209608,2.34098935,0.88835065,0.93701659
270,0.00209068,2.33617020,0.86802062,0.92984547
271,0.00209768,2.33395648,0.88874708,0.93751963
272,0.00210188,2.33559799,0.88469400,0.92480536
273,0.00210422,2.33924317,0.90328189,0.95199240
274,0.00211102,2.34079933,0.89686846,0.94301949
275,0.00210103,2.34708214,0.88785284,0.93238508
276,0.00209388,2.35372043,0.87810972,0.92589636
277,0.00210181,2.32820415,0.89798751,0.93387918
278,0.00210436,2.34292960,0.89671904,0.94968582
279,0.00210237,2.34069896,0.88047998,0.94289693
280,0.00209787,2.34282780,0.86983073,0.92148335
281,0.00210172,2.33618093,0.87282195,0.92341687
282,0.00210926,2.34258938,0.88916540,0.94336293
283,0.00211559,2.34432459,0.89036876,0.94585091
284,0.00211365,2.35970259,0.89350141,0.93750696
285,0.00210253,2.35049319,0.87046806,0.92924200
286,0.00209747,2.33423519,0.87002473,0.93207232
287,0.00211084,2.32849836,0.89080402,0.93841721
288,0.00212876,2.34411001,0.90704812,0.94145743
289,0.00213773,2.37157059,0.90582342,0.94745495
290,0.00212663,2.38373756,0.88533276,0.93945562
291,0.00211179,2.36636090,0.86953275,0.92859909
292,0.00210652,2.34636831,0.86847457,0.92339527
293,0.00211811,2.34317231,0.87892437,0.92555411
294,0.00213146,2.34452796,0.90508607,0.94548946
295,0.00214279,2.37179995,0.90701532,0.94016080
296,0.00214375,2.38667417,0.90069869,0.94706869
297,0.00212889,2.37547636,0.86945517,0.93349235
298,0.00211725,2.36206841,0.85216438,0.92013764
299,0.00212169,2.34389615,0.88109677,0.92805824


==> figures/general_matching/metrics_vs_step_nc-56_dist-l1_mode-gaussian_ucv-False_lcv-False.csv <==
step,mean_w1,mean_swd,pearson_corr,spearman_corr
0,0.26238617,383.69012451,0.92279488,0.91268163
1,0.25428468,371.98837280,0.91522017,0.90700395
2,0.24630147,358.80718994,0.92361778,0.91751631
3,0.23844916,351.02743530,0.92752175,0.91787193
4,0.23064579,341.45480347,0.92583671,0.92137779
5,0.22293428,329.32403564,0.93349431,0.92522821
6,0.21534795,320.03973389,0.93339233,0.92715814
7,0.20789649,309.46838379,0.93427143,0.92403756
8,0.20055114,298.75805664,0.93547490,0.93002968
9,0.19329472,288.08630371,0.94021312,0.93346574
10,0.18616317,280.97808838,0.94110044,0.93583426
11,0.17919151,269.87966919,0.94022748,0.93227445
12,0.17238772,259.90606689,0.93482197,0.92883273
13,0.16569978,249.70991516,0.94001653,0.93744125
14,0.15917300,241.50402832,0.93689353,0.93236967
15,0.15281823,233.01986694,0.94056796,0.93378228
16,0.14662214,221.34353638,0.93876327,0.93253746
17,0.14060533,212.59193420,0.93695698,0.93257280
18,0.13475186,204.58488464,0.94320016,0.94025380
19,0.12904194,196.49035645,0.94520246,0.93948260
20,0.12348235,188.67169189,0.93859719,0.93445394
21,0.11808407,181.17326355,0.94228440,0.93983150
22,0.11284000,172.02314758,0.94419289,0.93969032
23,0.10772910,163.97309875,0.94013218,0.93946587
24,0.10273337,156.21893311,0.94749681,0.94289573
25,0.09782995,150.22817993,0.94969708,0.94698043
26,0.09305283,141.76260376,0.94458266,0.94393197
27,0.08843175,134.86112976,0.94415497,0.94542882
28,0.08397544,126.89970398,0.94587205,0.94708219
29,0.07970361,120.34632874,0.94626335,0.94616053
30,0.07560673,114.59548187,0.94930319,0.95041846
31,0.07166578,107.76183319,0.94850995,0.95053368
32,0.06788510,101.37066650,0.94848304,0.95100921
33,0.06424014,96.16014862,0.94807957,0.95159283
34,0.06074286,90.66548157,0.94898655,0.95538613
35,0.05739731,85.05583954,0.94838688,0.95297544
36,0.05421526,79.13082886,0.94924726,0.95670097
37,0.05118300,74.76670074,0.95142678,0.95565384
38,0.04830934,69.46734619,0.95267590,0.95878764
39,0.04556208,65.05342102,0.95366596,0.95486013
40,0.04293998,61.98632431,0.95707564,0.95740567
41,0.04046560,57.55929184,0.95330685,0.95919574
42,0.03815145,54.02757645,0.95296707,0.95393666
43,0.03603163,50.22945404,0.96080191,0.95320901
44,0.03408578,47.44834137,0.95939508,0.95219778
45,0.03233870,44.77765274,0.96007367,0.95143961
46,0.03075311,42.36613846,0.95940829,0.94713791
47,0.02930109,39.87562943,0.95496603,0.94677020
48,0.02803301,37.79585266,0.95676809,0.94967295
49,0.02689225,35.68186569,0.95486649,0.94548539
50,0.02585642,34.35334396,0.95702965,0.95036643
51,0.02487957,33.08697510,0.95537527,0.94792279
52,0.02391763,31.70538330,0.95746434,0.94853882
53,0.02293813,30.33682251,0.95816049,0.94914845
54,0.02194268,29.04538918,0.96421466,0.94854152
55,0.02093729,27.60934448,0.95581048,0.94950453
56,0.01993353,26.10356522,0.95778947,0.94975288
57,0.01897024,24.75186157,0.95498440,0.95050763
58,0.01805461,23.31168747,0.96239756,0.94922412
59,0.01716884,22.18420792,0.95932395,0.95206527
60,0.01632315,20.48557854,0.96012865,0.95243586
61,0.01552380,19.71386719,0.96056122,0.94643786
62,0.01476516,18.54071426,0.96187770,0.94201091
63,0.01409283,17.59309578,0.95450858,0.94414504
64,0.01347790,16.89612389,0.96278629,0.93873550
65,0.01291579,16.01124382,0.95880899,0.93825772
66,0.01239867,15.34885597,0.95759977,0.94183112
67,0.01189107,14.58516407,0.96253953,0.93446593
68,0.01135647,14.06923676,0.95990301,0.93656780
69,0.01084033,13.41104031,0.96226543,0.93750508
70,0.01036785,12.52593327,0.95901437,0.93619853
71,0.00993030,12.08812714,0.96311831,0.93326613
72,0.00952798,11.62767506,0.95090271,0.92735711
73,0.00913288,11.03252029,0.96567242,0.92668378
74,0.00876261,10.60974026,0.95644474,0.93608382
75,0.00842978,10.03584576,0.96662405,0.93483167
76,0.00813598,9.62962055,0.96607367,0.92974471
77,0.00785523,9.31826305,0.96864420,0.92290697
78,0.00757911,8.91379452,0.96053772,0.91581963
79,0.00731328,8.61601162,0.96805221,0.91310676
80,0.00706592,8.17604351,0.96305372,0.91472205
81,0.00683959,7.97279119,0.95773781,0.92098567
82,0.00663661,7.67924547,0.96570816,0.92867608
83,0.00643890,7.52498102,0.96137300,0.91571096
84,0.00623698,7.30757856,0.95127687,0.91561484
85,0.00603913,6.94868851,0.96245973,0.89999050
86,0.00585963,6.80793095,0.96183424,0.91050315
87,0.00569966,6.58442402,0.96619307,0.91853216
88,0.00552756,6.32360268,0.97173468,0.89914243
89,0.00536093,6.11477709,0.95159958,0.90684605
90,0.00523675,5.93843079,0.96890992,0.91414749
91,0.00511414,5.81331873,0.96807886,0.89888901
92,0.00498428,5.60263300,0.97079356,0.90968708
93,0.00486919,5.55914116,0.94554167,0.91155550
94,0.00474561,5.33169651,0.96402134,0.89841296
95,0.00465152,5.29868412,0.96564324,0.90856359
96,0.00458191,5.14273834,0.97349354,0.91178545
97,0.00451352,5.12386036,0.95456942,0.90052710
98,0.00443039,5.03573561,0.97737621,0.89904245
99,0.00435106,4.87456036,0.96631404,0.90182874
100,0.00428707,4.80325460,0.97325016,0.88694724
101,0.00423051,4.76244688,0.97591469,0.89381861
102,0.00417725,4.65672398,0.97151642,0.90665500
103,0.00412355,4.67113352,0.96864803,0.89180238
104,0.00406890,4.56062698,0.97851660,0.88792920
105,0.00401238,4.49086428,0.97746967,0.87097000
106,0.00396129,4.44823456,0.97812534,0.89357816
107,0.00391514,4.40847683,0.97237134,0.89830189
108,0.00386920,4.34722281,0.96562011,0.89815886
109,0.00383211,4.29845810,0.96870326,0.89909474
110,0.00379973,4.23951149,0.95560729,0.89228688
111,0.00376654,4.21528816,0.95877751,0.88971670
112,0.00372719,4.17952776,0.92953966,0.88372461
113,0.00368672,4.10246038,0.96971231,0.88127548
114,0.00366112,4.12114906,0.92118212,0.90623276
115,0.00365359,4.08464909,0.92818752,0.90569518
116,0.00363470,4.07919836,0.93022969,0.86975318
117,0.00360475,4.05394363,0.94587241,0.86749408
118,0.00357545,4.02972698,0.95310738,0.88570401
119,0.00356231,3.99861550,0.93257143,0.89764638
120,0.00354945,3.97637701,0.94724215,0.88403959
121,0.00353153,3.97528839,0.94795837,0.85642600
122,0.00350280,3.94630289,0.95949030,0.87335089
123,0.00349249,3.91540194,0.94370906,0.86735360
124,0.00348366,3.89078784,0.93907565,0.88056328
125,0.00346756,3.88359237,0.93931211,0.88257569
126,0.00346097,3.87910938,0.95231978,0.89457409
127,0.00346055,3.86626387,0.93791537,0.88378063
128,0.00346319,3.86835766,0.93565987,0.87628987
129,0.00346132,3.87595582,0.93205630,0.87571756
130,0.00344877,3.87353349,0.91758103,0.88259555
131,0.00343776,3.86617494,0.89452206,0.86808870
132,0.00342663,3.85824704,0.90257731,0.85735773
133,0.00342899,3.83391786,0.90776890,0.86711469
134,0.00342864,3.83677506,0.89196646,0.87176173
135,0.00342852,3.83829403,0.89435242,0.87138740
136,0.00342747,3.83016181,0.88207259,0.87671027
137,0.00342762,3.84064531,0.88641710,0.88575624
138,0.00342416,3.83896470,0.85279328,0.83211854
139,0.00342237,3.83542085,0.88001721,0.85388452
140,0.00340842,3.84200764,0.87482140,0.87112623
141,0.00340354,3.81320620,0.86930660,0.86743738
142,0.00341403,3.80626059,0.87632761,0.88729546
143,0.00342988,3.83293533,0.86894166,0.86821946
144,0.00343292,3.84090638,0.85599395,0.85617080
145,0.00343546,3.85875249,0.85148710,0.84210400
146,0.00341517,3.85581255,0.82250336,0.84084030
147,0.00341585,3.83353400,0.85867725,0.84871676
148,0.00342754,3.81982660,0.86860734,0.87914351
149,0.00343019,3.83854556,0.84783458,0.85276470
150,0.00342872,3.85642195,0.83841524,0.84254995
151,0.00342235,3.84457421,0.83731248,0.85028628
152,0.00342583,3.83657861,0.84471933,0.84575720
153,0.00344107,3.83241868,0.84678085,0.85917766
154,0.00344830,3.85732889,0.84986923,0.86305643
155,0.00344098,3.86672330,0.82882684,0.85088368
156,0.00344167,3.86646247,0.81558880,0.83067862
157,0.00343498,3.85669351,0.83580154,0.85020103
158,0.00343629,3.85550570,0.82760472,0.85775382
159,0.00344928,3.85301399,0.84183710,0.86975953
160,0.00345568,3.86980939,0.81501458,0.84469347
161,0.00345010,3.87427306,0.80496197,0.83612908
162,0.00344651,3.87548494,0.82072821,0.83971271
163,0.00344248,3.87221217,0.83568058,0.85719424
164,0.00346151,3.85904622,0.83340020,0.85851169
165,0.00346778,3.88294315,0.82934614,0.85032482
166,0.00346420,3.88692951,0.80678906,0.84549783
167,0.00346259,3.89410520,0.81089923,0.84485265
168,0.00346269,3.88934231,0.80922870,0.84199689
169,0.00347919,3.87573886,0.83010693,0.85077367
170,0.00348551,3.88929152,0.83257840,0.87398787
171,0.00349019,3.91658282,0.80673671,0.83005387
172,0.00347775,3.91432214,0.80085541,0.83946106
173,0.00346907,3.88754344,0.83688778,0.84698253
174,0.00347375,3.88228321,0.84197847,0.86633016
175,0.00348239,3.88603973,0.85491420,0.86700003
176,0.00349047,3.89264727,0.84352605,0.85626410
177,0.00348724,3.91200089,0.83983339,0.87203568
178,0.00348896,3.91828156,0.85161892,0.86596529
179,0.00349697,3.91156292,0.84229979,0.86041437
180,0.00349669,3.90609956,0.84140252,0.86578644
181,0.00350016,3.92356753,0.83020891,0.85249980
182,0.00349913,3.92706728,0.80915701,0.83990917
183,0.00350134,3.92099166,0.84316944,0.85914672
184,0.00351726,3.91055226,0.83676649,0.84581337
185,0.00352129,3.94861364,0.81911059,0.84490088
186,0.00352508,3.95466733,0.81437387,0.85266439
187,0.00351668,3.95050502,0.80758135,0.81835386
188,0.00351190,3.94182134,0.80350749,0.84188957
189,0.00351738,3.92141533,0.85305018,0.87200239
190,0.00353819,3.92738390,0.82345021,0.85472985
191,0.00355107,3.96022487,0.84373321,0.84416592
192,0.00354989,3.96502638,0.82450069,0.83462010
193,0.00354524,3.97993541,0.79241441,0.82416261
194,0.00354229,3.96084833,0.82926468,0.84577799
195,0.00354848,3.95473266,0.81860257,0.85274712
196,0.00356212,3.96552801,0.84128588,0.86699406
197,0.00357339,3.99485064,0.83597068,0.84159767
198,0.00357384,3.99463558,0.80866627,0.82579273
199,0.00356875,4.00550985,0.81836340,0.83496620
200,0.00356500,3.98598051,0.81604921,0.83665575
201,0.00356527,3.97682238,0.83150947,0.84558705
202,0.00357238,3.97828460,0.85516595,0.85076072
203,0.00358144,3.99719357,0.84546806,0.84800809
204,0.00358732,4.00492477,0.84722853,0.85782923
205,0.00357967,4.01459694,0.82947516,0.84405918
206,0.00358959,4.00402927,0.83251915,0.86470192
207,0.00359320,4.01747370,0.82549203,0.84191392
208,0.00360092,4.02656269,0.79669858,0.84276269
209,0.00359942,4.02918625,0.81371546,0.84192160
210,0.00360111,4.02445507,0.81861738,0.84397923
211,0.00360880,4.02419424,0.83950446,0.86359898
212,0.00361789,4.02923822,0.82186472,0.85034361
213,0.00361665,4.04758596,0.80312455,0.83486036
214,0.00360928,4.04374886,0.80991778,0.83292250
215,0.00360662,4.04176235,0.81948315,0.84722238
216,0.00361515,4.03364229,0.83311832,0.85633763
217,0.00362206,4.03728247,0.83182123,0.85341531
218,0.00362955,4.04530573,0.83395546,0.83802224
219,0.00363683,4.04979181,0.83996917,0.85550272
220,0.00363958,4.06177521,0.83158400,0.83164355
221,0.00364443,4.06733561,0.82607876,0.82875864
222,0.00363865,4.06281710,0.80997828,0.82884508
223,0.00363345,4.05838251,0.80207288,0.83294364
224,0.00364400,4.04660606,0.83308373,0.83511433
225,0.00365985,4.07608461,0.82238839,0.81564328
226,0.00364992,4.09357262,0.80225072,0.83847308
227,0.00364304,4.07600117,0.83774847,0.85954384
228,0.00365285,4.05676651,0.84824697,0.86920883
229,0.00366025,4.07941389,0.82524663,0.84500561
230,0.00366261,4.09392929,0.82910218,0.83253701
231,0.00365740,4.09619808,0.81776838,0.84109317
232,0.00364819,4.07996845,0.83559878,0.87121742
233,0.00366122,4.06918049,0.86408841,0.86792380
234,0.00367861,4.08602858,0.83404643,0.85435395
235,0.00368569,4.10980701,0.83855151,0.85196020
236,0.00368016,4.11620951,0.83827665,0.84154681
237,0.00367540,4.11569691,0.82469756,0.84949274
238,0.00367442,4.08823824,0.84669270,0.87669158
239,0.00368031,4.08739758,0.85469267,0.88041574
240,0.00369331,4.09380198,0.84993617,0.85945996
241,0.00369609,4.11509657,0.85620251,0.85070457
242,0.00370050,4.12073708,0.84388083,0.85859013
243,0.00369755,4.12778234,0.83877334,0.85027323
244,0.00369365,4.11836433,0.84232696,0.86151577
245,0.00370108,4.10324526,0.85353630,0.86672772
246,0.00372410,4.11818075,0.86784049,0.85876673
247,0.00372814,4.15045595,0.83002995,0.83973889
248,0.00371736,4.16398096,0.83129737,0.83706758
249,0.00370270,4.14016485,0.82735516,0.83957546
250,0.00371434,4.11266470,0.86461040,0.85261608
251,0.00372604,4.14157295,0.85029038,0.84776420
252,0.00372507,4.15026712,0.83987291,0.86092318
253,0.00372508,4.15235281,0.84691840,0.86754543
254,0.00372334,4.14428282,0.85035144,0.85448452
255,0.00372866,4.14825726,0.84067848,0.86986435
256,0.00374715,4.14104652,0.86045659,0.87961722
257,0.00375409,4.15601254,0.84694012,0.85168529
258,0.00373904,4.18378401,0.83394990,0.84759334
259,0.00373341,4.17050600,0.83733183,0.85497946
260,0.00373326,4.14567089,0.86204620,0.88670600
261,0.00374545,4.14328861,0.86956954,0.88254031
262,0.00374790,4.15256691,0.84721561,0.87201364
263,0.00374680,4.15679121,0.86008422,0.87247594
264,0.00375533,4.16080809,0.85815755,0.86120545
265,0.00374466,4.17257833,0.84498721,0.86179375
266,0.00373989,4.16065407,0.87402702,0.87105765
267,0.00374671,4.15023661,0.86587530,0.87544405
268,0.00376019,4.16950130,0.87486479,0.88022039
269,0.00377400,4.16945553,0.87158117,0.87682660
270,0.00376305,4.19910860,0.84630881,0.86453513
271,0.00375541,4.18624258,0.85484506,0.86460448
272,0.00375732,4.17412186,0.84238126,0.86202993
273,0.00376332,4.16991091,0.87641035,0.89152424
274,0.00377463,4.17134714,0.87962683,0.88749947
275,0.00377493,4.20057678,0.85831721,0.86476613
276,0.00376880,4.19306803,0.85487344,0.86593841
277,0.00377135,4.20118713,0.85984760,0.87992079
278,0.00377824,4.18709230,0.86934049,0.86562933
279,0.00378340,4.20505953,0.84848587,0.86984499
280,0.00378516,4.20336199,0.85785244,0.87952362
281,0.00378152,4.21140003,0.85046921,0.88016905
282,0.00378266,4.20046902,0.87061145,0.88866814
283,0.00379832,4.19236326,0.85749885,0.87104395
284,0.00380268,4.21101904,0.85763843,0.87031972
285,0.00378954,4.22388840,0.85540864,0.87132915
286,0.00378598,4.20475912,0.86354347,0.88431687
287,0.00378807,4.18829346,0.88079714,0.88920947
288,0.00379675,4.19837809,0.87743941,0.89039550
289,0.00380869,4.21223593,0.87436072,0.87248910
290,0.00380387,4.23978138,0.86775981,0.86655034
291,0.00380477,4.22169590,0.87111089,0.86904473
292,0.00380797,4.22148895,0.86294883,0.86672049
293,0.00380496,4.22443151,0.86186803,0.87575506
294,0.00380262,4.23375034,0.88607439,0.89216254
295,0.00380516,4.22230864,0.88004169,0.89040125
296,0.00381038,4.22895527,0.86729696,0.87760655
297,0.00381701,4.22812319,0.87849494,0.87600985
298,0.00381550,4.23660946,0.87152396,0.87691922
299,0.00381106,4.24028349,0.87138711,0.87126574


==> figures/general_matching/metrics_vs_step_nc-8_dist-l1_mode-gaussian_ucv-False_lcv-False.csv <==
step,mean_w1,mean_swd,pearson_corr,spearman_corr
0,0.26159808,354.70825195,0.95313682,0.95333482
1,0.25278780,350.80700684,0.95556431,0.95605027
2,0.24418226,342.94674683,0.95576181,0.95535932
3,0.23581578,331.97772217,0.95558886,0.95450755
4,0.22767022,318.95397949,0.95572404,0.95337973
5,0.21971597,304.41363525,0.95526284,0.95287706
6,0.21195811,290.42831421,0.95509891,0.95359414
7,0.20435962,277.13195801,0.95434181,0.95517651
8,0.19690478,267.53854370,0.95369899,0.95529807
9,0.18957290,258.40322876,0.95338261,0.95615140
10,0.18244617,249.21533203,0.95362009,0.95646055
11,0.17555302,240.52445984,0.95356474,0.95691963
12,0.16889885,232.11979675,0.95359910,0.95584088
13,0.16242234,223.38534546,0.95498700,0.95606930
14,0.15614554,214.96127319,0.95603709,0.95597382
15,0.15002730,207.25004578,0.95723061,0.95593173
16,0.14401522,198.93679810,0.95810728,0.95636881
17,0.13814853,190.98568726,0.95910570,0.95738699
18,0.13247970,183.12089539,0.95917885,0.95791563
19,0.12697200,175.40493774,0.95998813,0.95835187
20,0.12158995,167.87719727,0.96052505,0.95866803
21,0.11634023,160.28050232,0.96004747,0.95887249
22,0.11119778,153.12107849,0.96050152,0.95881218
23,0.10616910,146.51275635,0.96010777,0.95849438
24,0.10129540,139.79693604,0.96109971,0.95924951
25,0.09655000,133.18428040,0.96164772,0.96037852
26,0.09193262,126.68759918,0.96071457,0.96133743
27,0.08747149,120.13054657,0.96108294,0.96246186
28,0.08316335,113.97877502,0.96192169,0.96318002
29,0.07898974,107.86190796,0.96222387,0.96435314
30,0.07499122,101.88135529,0.96354645,0.96492578
31,0.07116305,96.13046265,0.96405241,0.96535021
32,0.06749218,90.74129486,0.96556329,0.96424773
33,0.06401440,85.64659882,0.96654083,0.96410685
34,0.06068172,80.81067657,0.96596091,0.96490781
35,0.05751009,76.16397858,0.96593897,0.96562280
36,0.05449636,71.76599884,0.96475601,0.96448551
37,0.05166285,67.49369049,0.96394613,0.96345758
38,0.04894257,63.43538284,0.96383934,0.96248748
39,0.04634347,59.50464630,0.96320461,0.96164629
40,0.04388945,55.98203659,0.96462478,0.96034274
41,0.04157121,52.67873001,0.96584643,0.95722675
42,0.03942366,49.52408981,0.96549378,0.95525716
43,0.03744565,46.67108917,0.96540742,0.95481790
44,0.03565402,44.12519836,0.96672384,0.95371780
45,0.03403207,41.75573730,0.96693995,0.95554554
46,0.03262468,39.69081497,0.96841416,0.95740644
47,0.03139162,37.87495804,0.96806278,0.95723453
48,0.03027534,36.28070068,0.96799914,0.95756747
49,0.02921444,34.88423538,0.96905702,0.95808415
50,0.02820665,33.56274033,0.96921344,0.96104225
51,0.02721251,32.35942841,0.97003912,0.96030868
52,0.02622995,31.18491364,0.97009964,0.95928829
53,0.02525455,29.99923897,0.96913236,0.96067400
54,0.02426846,28.78096962,0.96832847,0.96084152
55,0.02328243,27.65056801,0.96752825,0.96252791
56,0.02230569,26.40129471,0.96709605,0.96327058
57,0.02133303,25.15784836,0.96626180,0.96477579
58,0.02034164,23.82752419,0.96658949,0.96315435
59,0.01934390,22.63719559,0.96579155,0.96108049
60,0.01836318,21.43861771,0.96499535,0.95902734
61,0.01739289,20.28357887,0.96668934,0.95418373
62,0.01650517,19.05498123,0.96910075,0.95539486
63,0.01571997,17.99078369,0.97089726,0.95444935
64,0.01497806,17.09344482,0.97066422,0.95298252
65,0.01429227,16.27417374,0.97018881,0.95677574
66,0.01366852,15.46483421,0.97149929,0.96162988
67,0.01310079,14.77309418,0.97094745,0.96129670
68,0.01258317,14.10562897,0.96868670,0.96246959
69,0.01207634,13.54417515,0.96931066,0.96412616
70,0.01156350,12.99381542,0.96843832,0.96410911
71,0.01103853,12.43318748,0.96652790,0.96218854
72,0.01050021,11.84983444,0.96389223,0.95947207
73,0.00999518,11.22974205,0.96320996,0.95774171
74,0.00953393,10.64787579,0.96310147,0.95808231
75,0.00912440,10.14924908,0.96135643,0.95829539
76,0.00870751,9.74156570,0.95942215,0.95341772
77,0.00829876,9.29576969,0.96030787,0.95860712
78,0.00789306,8.82941532,0.95843239,0.95476821
79,0.00753113,8.39955521,0.95824256,0.95577541
80,0.00721613,8.00668812,0.95815078,0.95706217
81,0.00692274,7.66365004,0.95759348,0.95351319
82,0.00662224,7.31825304,0.96002265,0.95277188
83,0.00630777,6.98049641,0.96228441,0.96129634
84,0.00601031,6.63928318,0.96053567,0.95259357
85,0.00571001,6.32222462,0.96299881,0.95368299
86,0.00543104,6.01517153,0.96171912,0.94923277
87,0.00516999,5.71388006,0.96297158,0.94868011
88,0.00492953,5.41602755,0.96582988,0.94909421
89,0.00471705,5.17078352,0.96800998,0.94512943
90,0.00448655,4.95346928,0.97047481,0.94751131
91,0.00426883,4.71540356,0.97298240,0.94234961
92,0.00406735,4.48748302,0.97678172,0.93470329
93,0.00387206,4.26541758,0.98006378,0.93771001
94,0.00368841,4.04971886,0.98086445,0.93417265
95,0.00351447,3.85505724,0.97914104,0.93150885
96,0.00337263,3.66615438,0.97962991,0.92603244
97,0.00323787,3.51256537,0.97839256,0.93792377
98,0.00309298,3.39332247,0.97337708,0.92387574
99,0.00294835,3.23370337,0.97446088,0.90950265
100,0.00282650,3.08253574,0.97521372,0.90940485
101,0.00270308,2.97044802,0.97641874,0.91545094
102,0.00257589,2.83419108,0.97105749,0.91239908
103,0.00246176,2.70167065,0.96489721,0.90533596
104,0.00236881,2.58809114,0.96857934,0.91150712
105,0.00226199,2.49560428,0.96711273,0.90807747
106,0.00215680,2.37887239,0.96756034,0.88585856
107,0.00208810,2.25992703,0.97637016,0.89204996
108,0.00201939,2.19829011,0.97756914,0.90765492
109,0.00194448,2.13616848,0.98164030,0.90994137
110,0.00185813,2.05966973,0.98279959,0.88535625
111,0.00178562,1.96073234,0.98210304,0.88510331
112,0.00172160,1.88068926,0.98670801,0.89946704
113,0.00165269,1.82357979,0.98876478,0.88905859
114,0.00158405,1.74566019,0.98715057,0.87806718
115,0.00153690,1.66321397,0.98651333,0.88047621
116,0.00148122,1.60959685,0.98567514,0.86120994
117,0.00143269,1.56631863,0.98763189,0.85677082
118,0.00138138,1.51416349,0.98870591,0.84588340
119,0.00133241,1.46938980,0.98798439,0.84366838
120,0.00129545,1.42193508,0.98834812,0.85631883
121,0.00126612,1.38517880,0.98962441,0.87029565
122,0.00122145,1.35995162,0.98796277,0.86350818
123,0.00118256,1.30900037,0.98920668,0.84133767
124,0.00116107,1.26194882,0.99056517,0.84747429
125,0.00113061,1.24159050,0.98918779,0.84404987
126,0.00109437,1.20842886,0.98173160,0.83156647
127,0.00107223,1.16580284,0.97962612,0.87776923
128,0.00104021,1.14796829,0.98152319,0.87146167
129,0.00101365,1.11283708,0.98106434,0.83847203
130,0.00100240,1.08238924,0.97826474,0.84871281
131,0.00097869,1.07254910,0.97730897,0.88317526
132,0.00095504,1.04506457,0.97901230,0.84028088
133,0.00094222,1.02000368,0.97734775,0.86704254
134,0.00092002,1.01152611,0.97274552,0.86018236
135,0.00090483,0.98738885,0.97275763,0.85951704
136,0.00089027,0.96902782,0.97898346,0.88856272
137,0.00087172,0.95702457,0.97508879,0.87425858
138,0.00085955,0.93568665,0.97168606,0.87143701
139,0.00084946,0.91991401,0.97159939,0.86689759
140,0.00083855,0.91246355,0.97154648,0.87002473
141,0.00083042,0.90085703,0.97706588,0.89700185
142,0.00081488,0.89397210,0.96912478,0.90286845
143,0.00080325,0.87629443,0.96985072,0.88740064
144,0.00080120,0.86250752,0.97184331,0.89183052
145,0.00079259,0.86235142,0.96775297,0.88931459
146,0.00078052,0.85399461,0.96385600,0.89833417
147,0.00077276,0.84012932,0.96692005,0.88941723
148,0.00076447,0.83209044,0.95459458,0.87872719
149,0.00075445,0.82315195,0.95625588,0.86364689
150,0.00074900,0.81187600,0.95755623,0.87127588
151,0.00074389,0.80776793,0.95331546,0.87738989
152,0.00073696,0.80197328,0.95470652,0.89272088
153,0.00073270,0.79363501,0.96253924,0.89695892
154,0.00072455,0.79130107,0.95010940,0.90690890
155,0.00071909,0.77816427,0.95815687,0.89541025
156,0.00072088,0.77166325,0.96099509,0.91104803
157,0.00071102,0.77630109,0.94941909,0.90004262
158,0.00070953,0.76238495,0.94767568,0.89527442
159,0.00070795,0.76091164,0.96093381,0.91493469
160,0.00069989,0.76018655,0.94137442,0.90438957
161,0.00069804,0.74996370,0.95510250,0.93306218
162,0.00069621,0.74877518,0.95671024,0.92689715
163,0.00068955,0.74602687,0.95190383,0.93531301
164,0.00068439,0.73790193,0.93973456,0.90207731
165,0.00068431,0.73171145,0.94944042,0.90937794
166,0.00068114,0.73177058,0.93852863,0.92655907
167,0.00067936,0.72995305,0.93529336,0.92255600
168,0.00067700,0.72635472,0.95339233,0.93984952
169,0.00067214,0.72471708,0.94552596,0.93243513
170,0.00067001,0.71801382,0.92204275,0.92287611
171,0.00066878,0.71495497,0.95421130,0.92874038
172,0.00066686,0.71422839,0.94523586,0.93029291
173,0.00066378,0.71053964,0.90636838,0.92833972
174,0.00066270,0.70830530,0.93355365,0.94310572
175,0.00066044,0.70586276,0.92964721,0.93364928
176,0.00065743,0.70290011,0.88286249,0.91144291
177,0.00065836,0.69991928,0.90861383,0.93485532
178,0.00065626,0.70014775,0.94405518,0.95282042
179,0.00065217,0.69808108,0.91111055,0.93759549
180,0.00065021,0.69311297,0.91534072,0.94365669
181,0.00065173,0.69122380,0.91374816,0.94130918
182,0.00065081,0.69335455,0.88612058,0.92937530
183,0.00065005,0.69098014,0.90850368,0.93523610
184,0.00064873,0.69078314,0.92893453,0.94877897
185,0.00064557,0.68904686,0.86163778,0.93490238
186,0.00064524,0.68409830,0.89295630,0.94014753
187,0.00064661,0.68474072,0.94535444,0.95420588
188,0.00064237,0.68649495,0.88038025,0.93325171
189,0.00064140,0.68096900,0.87439648,0.93500062
190,0.00064331,0.68040067,0.94193745,0.95095788
191,0.00064115,0.68301952,0.90384868,0.94030930
192,0.00063814,0.67873347,0.85800343,0.93940174
193,0.00064029,0.67535263,0.91532858,0.94704520
194,0.00063820,0.67838776,0.91069518,0.94779959
195,0.00063677,0.67596787,0.86169463,0.93763103
196,0.00063714,0.67313462,0.92975891,0.95242996
197,0.00063493,0.67490101,0.89218945,0.94118714
198,0.00063379,0.67154408,0.89115588,0.93248115
199,0.00063569,0.67044407,0.94251991,0.94539081
200,0.00063395,0.67212069,0.85538394,0.93981821
201,0.00063422,0.67001480,0.86843468,0.94506138
202,0.00063375,0.67074275,0.89143678,0.94279888
203,0.00063318,0.67030519,0.84398191,0.94313664
204,0.00063372,0.66914469,0.87585361,0.94688942
205,0.00063497,0.66941750,0.92466142,0.94410611
206,0.00063294,0.67174470,0.87351852,0.94813336
207,0.00063256,0.66902477,0.85698897,0.95026356
208,0.00063259,0.66738856,0.94133290,0.95900806
209,0.00063151,0.66713816,0.87890648,0.95322055
210,0.00063070,0.66663587,0.87432012,0.94946716
211,0.00063112,0.66518354,0.93481654,0.95926313
212,0.00063017,0.66512263,0.88771025,0.94609632
213,0.00062961,0.66374797,0.85372584,0.94400120
214,0.00062987,0.66378468,0.93273100,0.95537912
215,0.00063036,0.66324002,0.91261850,0.95926287
216,0.00062834,0.66349381,0.87462718,0.95323147
217,0.00062934,0.66163731,0.90780411,0.94835826
218,0.00062919,0.66237825,0.94340832,0.95815065
219,0.00062792,0.66241896,0.89644753,0.95290407
220,0.00062806,0.66037458,0.91235458,0.95888858
221,0.00062887,0.66040599,0.94119353,0.95803387
222,0.00062733,0.66159874,0.89022450,0.95867231
223,0.00062773,0.65970474,0.93660445,0.95971843
224,0.00062758,0.65986437,0.96500247,0.96132505
225,0.00062711,0.65940315,0.90192170,0.96039319
226,0.00062616,0.65898943,0.93826782,0.95732430
227,0.00062629,0.65782028,0.96217324,0.96099967
228,0.00062678,0.65806168,0.91903027,0.95236365
229,0.00062657,0.65779400,0.93709890,0.95379452
230,0.00062644,0.65812403,0.95456574,0.95932421
231,0.00062555,0.65763307,0.93458740,0.95219733
232,0.00062569,0.65651232,0.90261057,0.95202791
233,0.00062609,0.65646607,0.86808686,0.95225703
234,0.00062564,0.65703994,0.95491151,0.95980178
235,0.00062514,0.65638936,0.90108778,0.95496814
236,0.00062441,0.65582061,0.91910113,0.95147369
237,0.00062451,0.65509218,0.92946099,0.95406529
238,0.00062354,0.65515006,0.91018008,0.95650043
239,0.00062394,0.65351570,0.93010253,0.95401872
240,0.00062442,0.65427959,0.95930222,0.96096500
241,0.00062438,0.65462428,0.90829783,0.95948003
242,0.00062442,0.65415567,0.95294853,0.95953684
243,0.00062372,0.65445703,0.94560704,0.95414601
244,0.00062294,0.65398550,0.92553815,0.95790153
245,0.00062383,0.65281159,0.95463071,0.95921294
246,0.00062404,0.65375948,0.95487659,0.95860634
247,0.00062327,0.65388066,0.88808012,0.94855993
248,0.00062347,0.65258503,0.94206725,0.95422231
249,0.00062370,0.65297920,0.95447203,0.95753989
250,0.00062417,0.65327966,0.94659563,0.95785818
251,0.00062357,0.65329701,0.95679399,0.96105647
252,0.00062265,0.65248662,0.95350770,0.95710538
253,0.00062267,0.65188861,0.94565453,0.95065812
254,0.00062304,0.65162498,0.95303115,0.95682940
255,0.00062312,0.65229774,0.95304069,0.95742270
256,0.00062285,0.65225446,0.95158527,0.95697480
257,0.00062324,0.65159088,0.94956441,0.95538638
258,0.00062330,0.65213549,0.94698634,0.95144700
259,0.00062294,0.65223187,0.95389930,0.95620750
260,0.00062327,0.65193009,0.95380512,0.95428760
261,0.00062321,0.65194780,0.95457919,0.95632446
262,0.00062301,0.65194386,0.95212055,0.95603305
263,0.00062305,0.65171820,0.93414081,0.95160231
264,0.00062274,0.65131801,0.95252609,0.95538190
265,0.00062254,0.65107924,0.95159045,0.95208927
266,0.00062266,0.65118438,0.95231976,0.95679369
267,0.00062224,0.65116733,0.94333727,0.95172850
268,0.00062248,0.65078920,0.95469570,0.95848934
269,0.00062210,0.65077710,0.95058281,0.95366600
270,0.00062267,0.65070480,0.94903550,0.95136748
271,0.00062236,0.65096647,0.95220010,0.95606228
272,0.00062235,0.65064496,0.95114678,0.95645192
273,0.00062285,0.65088409,0.95180277,0.95311281
274,0.00062251,0.65086359,0.94933698,0.95227284
275,0.00062228,0.65062106,0.94856518,0.95349897
276,0.00062262,0.65042728,0.95323151,0.95636351
277,0.00062294,0.65043908,0.94972151,0.95258511
278,0.00062265,0.65061015,0.94754445,0.95072334
279,0.00062238,0.64960748,0.94881434,0.95260960
280,0.00062259,0.64961261,0.94985331,0.95186070
281,0.00062278,0.64983541,0.95037683,0.95309998
282,0.00062260,0.64963013,0.94935414,0.95145777
283,0.00062256,0.64927697,0.94649275,0.95040569
284,0.00062304,0.64969152,0.95129001,0.95646562
285,0.00062275,0.64999104,0.94931100,0.95100343
286,0.00062241,0.64992416,0.94950471,0.95356170
287,0.00062221,0.64957410,0.94564213,0.94860114
288,0.00062277,0.64913058,0.94840448,0.95349595
289,0.00062274,0.64973241,0.94545434,0.94987210
290,0.00062248,0.64982128,0.94671349,0.94792842
291,0.00062255,0.64955860,0.94558627,0.94846945
292,0.00062260,0.64980537,0.94396043,0.94759312
293,0.00062239,0.64984101,0.94440249,0.94502642
294,0.00062275,0.64955354,0.94511639,0.94384284
295,0.00062295,0.64969021,0.94579624,0.94738746
296,0.00062227,0.64973795,0.94346144,0.94653693
297,0.00062271,0.64926839,0.94635457,0.94956561
298,0.00062285,0.64962828,0.94543775,0.94733215
299,0.00062229,0.64968449,0.94487929,0.94650869


==> figures/general_matching/metrics_vs_step_nc-8_dist-l1_mode-qmc_ucv-False_lcv-False.csv <==
step,mean_w1,mean_swd,pearson_corr,spearman_corr
0,0.26138097,355.26010132,0.96110832,0.96229115
1,0.25234574,351.42068481,0.95995559,0.96123982
2,0.24352844,343.49084473,0.95888953,0.95977517
3,0.23498696,332.56979370,0.95813383,0.95861763
4,0.22671017,319.56411743,0.95760773,0.95802871
5,0.21864402,305.25692749,0.95771660,0.95804858
6,0.21078867,290.99386597,0.95820712,0.95779569
7,0.20310622,277.33489990,0.95798180,0.95808996
8,0.19562298,267.83322144,0.95725521,0.95745446
9,0.18831684,258.93286133,0.95689617,0.95805930
10,0.18124580,249.91009521,0.95600578,0.95745687
11,0.17442092,241.14459229,0.95605758,0.95821681
12,0.16779354,232.38291931,0.95631594,0.95865595
13,0.16133252,223.80851746,0.95683292,0.95910608
14,0.15501219,215.17156982,0.95768167,0.95925148
15,0.14885069,206.84832764,0.95863206,0.95996227
16,0.14288056,198.49482727,0.95897618,0.95990834
17,0.13707031,190.62875366,0.95949574,0.96064284
18,0.13141304,182.63758850,0.95976872,0.96078006
19,0.12586339,174.97918701,0.95968611,0.96055709
20,0.12042752,167.58746338,0.96071693,0.96182856
21,0.11510945,160.26382446,0.96130343,0.96217692
22,0.10990378,153.00192261,0.96113669,0.96172956
23,0.10484757,145.93151855,0.96126290,0.96213406
24,0.09992579,138.94273376,0.96206348,0.96300856
25,0.09514851,132.31605530,0.96224895,0.96258107
26,0.09053694,125.54800415,0.96276518,0.96285273
27,0.08612476,119.20254517,0.96253703,0.96209737
28,0.08185861,113.14154816,0.96273837,0.96291827
29,0.07775507,107.16963196,0.96377537,0.96415678
30,0.07383948,101.34370422,0.96451423,0.96415900
31,0.07006174,95.81037140,0.96420709,0.96396291
32,0.06641933,90.48332977,0.96434358,0.96405434
33,0.06296270,85.35346985,0.96500787,0.96436868
34,0.05966445,80.32682037,0.96544811,0.96492890
35,0.05654299,75.61314392,0.96521556,0.96525303
36,0.05361480,71.16259003,0.96533271,0.96477308
37,0.05079683,66.92884827,0.96528898,0.96409863
38,0.04809125,62.82530975,0.96578325,0.96459102
39,0.04548876,59.02101898,0.96597936,0.96577090
40,0.04295687,55.43620300,0.96602465,0.96463673
41,0.04055932,52.04834747,0.96548619,0.96285237
42,0.03838590,48.87055206,0.96496322,0.96219221
43,0.03638704,46.00216293,0.96551665,0.95931022
44,0.03456295,43.37509537,0.96493232,0.95631462
45,0.03297640,41.05736542,0.96467904,0.95621743
46,0.03162447,38.96049500,0.96466497,0.95940535
47,0.03043819,37.21702957,0.96370933,0.95972628
48,0.02937381,35.74525833,0.96357299,0.96146316
49,0.02840747,34.37326050,0.96383936,0.96251652
50,0.02744052,33.10006714,0.96286824,0.96112525
51,0.02645389,31.84845352,0.96310629,0.96040726
52,0.02545466,30.57842064,0.96423994,0.96143248
53,0.02446477,29.41413307,0.96428519,0.96083680
54,0.02350026,28.17184639,0.96493080,0.96359063
55,0.02253778,26.97996140,0.96640240,0.96745827
56,0.02156398,25.74299812,0.96800437,0.97067597
57,0.02059110,24.54632759,0.96945334,0.97240446
58,0.01961473,23.36201477,0.97056909,0.96848992
59,0.01863023,22.15701866,0.97053540,0.96398193
60,0.01767247,20.92700768,0.97079291,0.96497058
61,0.01673784,19.74895477,0.97142645,0.96596057
62,0.01589055,18.65561104,0.97052347,0.96091304
63,0.01510328,17.64116859,0.97011275,0.95886375
64,0.01435808,16.65398788,0.96850157,0.96005399
65,0.01368149,15.77853870,0.96731454,0.95995230
66,0.01309017,14.99964046,0.96720499,0.96004992
67,0.01256463,14.31027126,0.96618035,0.96123790
68,0.01208069,13.69589520,0.96525770,0.96034279
69,0.01157832,13.11526012,0.96359706,0.96521859
70,0.01107793,12.49713612,0.96314419,0.96970956
71,0.01056968,11.93006802,0.96279260,0.96435648
72,0.01009566,11.35576534,0.96228521,0.96536362
73,0.00964925,10.80972195,0.96207054,0.96419720
74,0.00922019,10.28933811,0.96523757,0.96043519
75,0.00879120,9.78761864,0.96530064,0.95755095
76,0.00838230,9.28272629,0.96564030,0.95719283
77,0.00801211,8.84240627,0.96444712,0.95871949
78,0.00767259,8.44486713,0.96514481,0.96352383
79,0.00732859,8.06102371,0.96209289,0.96038232
80,0.00697624,7.70561314,0.96120586,0.95423367
81,0.00664158,7.34869957,0.95738208,0.95651791
82,0.00633163,6.99232912,0.95581760,0.95842797
83,0.00604295,6.66386318,0.95366593,0.95565072
84,0.00574104,6.36733723,0.95499649,0.95665420
85,0.00546854,6.04822874,0.95540202,0.95418970
86,0.00522579,5.76835823,0.95894029,0.94837361
87,0.00499740,5.51268244,0.96054314,0.95178862
88,0.00475417,5.24726439,0.96188797,0.95070401
89,0.00449510,4.99104261,0.96587699,0.95101922
90,0.00426335,4.74429750,0.96367678,0.93812931
91,0.00405829,4.49239969,0.96387704,0.94078754
92,0.00388862,4.27076340,0.96554019,0.93985248
93,0.00372096,4.09453964,0.96981711,0.93609906
94,0.00355848,3.91141009,0.97065302,0.93376157
95,0.00339474,3.74658608,0.97387877,0.93320929
96,0.00321582,3.56680632,0.97411392,0.92685148
97,0.00308139,3.37112451,0.97504011,0.92179033
98,0.00295222,3.21678758,0.97477198,0.92854210
99,0.00282200,3.09169340,0.97193380,0.91048910
100,0.00269850,2.95181084,0.97007348,0.91975617
101,0.00260346,2.82285333,0.97187563,0.91176402
102,0.00250328,2.72248411,0.96927029,0.92050814
103,0.00237755,2.62922192,0.97041157,0.88829458
104,0.00227721,2.50033545,0.97306516,0.88509900
105,0.00219972,2.40226197,0.97718417,0.88881486
106,0.00212974,2.31688547,0.98090792,0.88565084
107,0.00204983,2.24137163,0.98444320,0.89404755
108,0.00196558,2.16480446,0.98379337,0.86478236
109,0.00190164,2.07107949,0.98630565,0.87122380
110,0.00184098,2.00792384,0.98576985,0.89062125
111,0.00176481,1.95227396,0.98774096,0.87426489
112,0.00169803,1.86664963,0.98752595,0.85698776
113,0.00164111,1.79724121,0.98663001,0.88869584
114,0.00157131,1.74745119,0.98812103,0.86583939
115,0.00152098,1.66870594,0.98769725,0.84652819
116,0.00147805,1.61356592,0.98857257,0.86048644
117,0.00142573,1.57197535,0.98931617,0.85702456
118,0.00137931,1.51765275,0.98958003,0.85091559
119,0.00134060,1.47663188,0.98906642,0.86847343
120,0.00129297,1.43632638,0.98859679,0.83724956
121,0.00125401,1.38592660,0.98760069,0.85085873
122,0.00121947,1.34522808,0.98819450,0.85836362
123,0.00118678,1.30946290,0.98814124,0.84978357
124,0.00115536,1.27375495,0.98627823,0.85697154
125,0.00113012,1.24309266,0.98431594,0.86823246
126,0.00110084,1.21466172,0.97665402,0.87355267
127,0.00107234,1.18242061,0.97477484,0.87723381
128,0.00104599,1.15438020,0.97620547,0.85871624
129,0.00102640,1.12713587,0.98048955,0.83840071
130,0.00101567,1.10519230,0.98014548,0.85633845
131,0.00099635,1.09722602,0.98165558,0.86395531
132,0.00097368,1.07921624,0.97694787,0.85458344
133,0.00095341,1.05225348,0.98034646,0.87596603
134,0.00093667,1.02998269,0.97597791,0.86640816
135,0.00092164,1.01457787,0.97581290,0.85927776
136,0.00090608,0.99689436,0.97525435,0.86483461
137,0.00089477,0.97971994,0.97410286,0.87777862
138,0.00088058,0.96895343,0.97423941,0.87724791
139,0.00086764,0.95388651,0.97044579,0.88656506
140,0.00085303,0.94080609,0.97401339,0.89797974
141,0.00084103,0.92342967,0.97198047,0.86900762
142,0.00083184,0.91071820,0.97423875,0.87377221
143,0.00082387,0.89985436,0.97334803,0.87494985
144,0.00081299,0.89229703,0.96613399,0.87924023
145,0.00080339,0.88006037,0.96181551,0.87256573
146,0.00079772,0.87062752,0.96980720,0.88052956
147,0.00079215,0.86387593,0.96279239,0.87987137
148,0.00078073,0.86002767,0.96215811,0.89942848
149,0.00077186,0.84494132,0.96577680,0.91818704
150,0.00076629,0.83502936,0.96325883,0.89996421
151,0.00075748,0.82982421,0.95805474,0.87984459
152,0.00075277,0.81944233,0.96110580,0.89334646
153,0.00075002,0.81467706,0.95393609,0.89454313
154,0.00074407,0.81234854,0.95929370,0.91506828
155,0.00073747,0.80589336,0.95710496,0.92543652
156,0.00073237,0.79907370,0.95134805,0.91623795
157,0.00072651,0.79226238,0.94721992,0.90895852
158,0.00072256,0.78604466,0.96214163,0.91828649
159,0.00071838,0.78223985,0.94878122,0.91166320
160,0.00071158,0.77658242,0.93870005,0.90252292
161,0.00070802,0.76810056,0.95037405,0.91234356
162,0.00070852,0.76342076,0.95268900,0.90242194
163,0.00070348,0.76460022,0.93723762,0.93954734
164,0.00069904,0.75943041,0.92816121,0.90300209
165,0.00069887,0.75349379,0.92819186,0.90435553
166,0.00069523,0.75344145,0.94563003,0.91632492
167,0.00069010,0.74977136,0.92882013,0.91288837
168,0.00068788,0.74575830,0.91567529,0.91394093
169,0.00068280,0.74180323,0.92215767,0.92749621
170,0.00068027,0.73567522,0.93008429,0.90067290
171,0.00067976,0.73341477,0.91361469,0.90255844
172,0.00067676,0.73337865,0.88713919,0.92157675
173,0.00067422,0.72853917,0.91966876,0.91499823
174,0.00067281,0.72576314,0.92035252,0.91663598
175,0.00066639,0.72531706,0.87839047,0.91002161
176,0.00066723,0.71618432,0.88077166,0.90244269
177,0.00066950,0.71872944,0.89443525,0.90773707
178,0.00066462,0.72159445,0.88262917,0.91019169
179,0.00066187,0.71405536,0.87381707,0.90039689
180,0.00066375,0.71234864,0.85038401,0.90517062
181,0.00066069,0.71389496,0.87097615,0.91316742
182,0.00066026,0.70787591,0.87903759,0.92563053
183,0.00065900,0.70934451,0.87418395,0.93174878
184,0.00065581,0.70799327,0.81301286,0.91237372
185,0.00065433,0.70260477,0.87612820,0.93225062
186,0.00065266,0.70068556,0.85902943,0.90755840
187,0.00065014,0.69939631,0.83675089,0.88734872
188,0.00064867,0.69516486,0.80615182,0.89414554
189,0.00065185,0.69369584,0.86602932,0.92686440
190,0.00065032,0.69752556,0.83342284,0.90313684
191,0.00065042,0.69500953,0.87657587,0.91608605
192,0.00064667,0.69614100,0.80414062,0.90083141
193,0.00064383,0.69083256,0.78862198,0.91500468
194,0.00064372,0.68602759,0.86431068,0.92173029
195,0.00064197,0.68528593,0.80931816,0.90068956
196,0.00064001,0.68422627,0.76907685,0.89847297
197,0.00064069,0.68059719,0.82182114,0.90278994
198,0.00064217,0.68185765,0.87161068,0.92535154
199,0.00063907,0.68380690,0.76918904,0.92126051
200,0.00063666,0.67896765,0.82060207,0.89700162
201,0.00063845,0.67625034,0.81213904,0.92544336
202,0.00063649,0.67928618,0.81954269,0.90514030
203,0.00063741,0.67558098,0.86041051,0.93884551
204,0.00063677,0.67799109,0.82799391,0.92572199
205,0.00063507,0.67825776,0.80854076,0.94395352
206,0.00063301,0.67449307,0.80476645,0.92162894
207,0.00063342,0.67139655,0.83647266,0.94564771
208,0.00063238,0.67156833,0.82104969,0.92306104
209,0.00063088,0.67020410,0.81702778,0.92651983
210,0.00063143,0.66913182,0.81770697,0.91811840
211,0.00063095,0.66958177,0.79258117,0.93159384
212,0.00063138,0.66858226,0.81010339,0.92493834
213,0.00062967,0.66929406,0.83936842,0.92978108
214,0.00062946,0.66710836,0.73994390,0.92865885
215,0.00062878,0.66624153,0.78664330,0.91346053
216,0.00063005,0.66560042,0.80244086,0.92521397
217,0.00062709,0.66652811,0.81584739,0.94275261
218,0.00062648,0.66270733,0.85140787,0.94415060
219,0.00062608,0.66221303,0.81770510,0.92613313
220,0.00062627,0.66042501,0.77069185,0.92124783
221,0.00062686,0.66146439,0.87014254,0.93865588
222,0.00062756,0.66161615,0.87407827,0.94074917
223,0.00062574,0.66227317,0.80673444,0.94719230
224,0.00062465,0.66043895,0.87226791,0.93996705
225,0.00062571,0.65936100,0.89008954,0.95465187
226,0.00062416,0.66001904,0.82122814,0.94380181
227,0.00062351,0.65707487,0.91041809,0.95968872
228,0.00062386,0.65634233,0.90642170,0.95087327
229,0.00062294,0.65792537,0.83085044,0.94046492
230,0.00062366,0.65622282,0.88866869,0.95567826
231,0.00062333,0.65675533,0.92218882,0.96065833
232,0.00062284,0.65650845,0.85518015,0.96163563
233,0.00062215,0.65587747,0.88293827,0.94042803
234,0.00062230,0.65463603,0.91497328,0.95289396
235,0.00062187,0.65481883,0.84208579,0.95461796
236,0.00062198,0.65331942,0.90418716,0.94734604
237,0.00062189,0.65373796,0.93246672,0.95523491
238,0.00062014,0.65368104,0.81801300,0.94471188
239,0.00062096,0.65184873,0.91200121,0.94830463
240,0.00062171,0.65254343,0.91808427,0.94151842
241,0.00062050,0.65331864,0.86599678,0.95740391
242,0.00062047,0.65114224,0.92245578,0.95315545
243,0.00062157,0.65133697,0.94834505,0.95709377
244,0.00061923,0.65246212,0.82235862,0.93712159
245,0.00062023,0.64960766,0.92598118,0.96093325
246,0.00062185,0.65066510,0.95393873,0.95845809
247,0.00062001,0.65199816,0.85491191,0.95005845
248,0.00061967,0.64940280,0.95457328,0.96287224
249,0.00062117,0.64925289,0.94797274,0.95675806
250,0.00061866,0.65094644,0.86017377,0.95655764
251,0.00061882,0.64822811,0.94172387,0.95509791
252,0.00062007,0.64843905,0.95382213,0.95910519
253,0.00061916,0.64990568,0.86505607,0.95805672
254,0.00061909,0.64835161,0.94082190,0.95618826
255,0.00061958,0.64823329,0.94868883,0.95634786
256,0.00061820,0.64878774,0.88810824,0.96317641
257,0.00061845,0.64684021,0.94537133,0.96196949
258,0.00061898,0.64706904,0.95479762,0.96089878
259,0.00061771,0.64790916,0.85790738,0.95277417
260,0.00061889,0.64588869,0.92120608,0.96335546
261,0.00061876,0.64724785,0.96457531,0.96206386
262,0.00061789,0.64754128,0.87534150,0.95857590
263,0.00061830,0.64634055,0.90029384,0.95721063
264,0.00061857,0.64610898,0.95683054,0.96394917
265,0.00061740,0.64653730,0.86745242,0.95510938
266,0.00061809,0.64494973,0.90741400,0.95380561
267,0.00061868,0.64664829,0.96456589,0.95858093
268,0.00061829,0.64720339,0.89239492,0.96135665
269,0.00061716,0.64593166,0.83930106,0.95414393
270,0.00061832,0.64455509,0.94610969,0.95706572
271,0.00061787,0.64579606,0.93075500,0.95629428
272,0.00061758,0.64512408,0.95620731,0.95839467
273,0.00061766,0.64535421,0.95287643,0.95720016
274,0.00061775,0.64490968,0.95449504,0.95828696
275,0.00061822,0.64481771,0.95559623,0.95856752
276,0.00061811,0.64513510,0.92430415,0.95125236
277,0.00061782,0.64504194,0.95705158,0.95810009
278,0.00061766,0.64478475,0.95044822,0.95788589
279,0.00061739,0.64478832,0.94484166,0.95744957
280,0.00061731,0.64423633,0.93821599,0.95115034
281,0.00061764,0.64461249,0.95304513,0.95506870
282,0.00061757,0.64468592,0.95002346,0.95788307
283,0.00061729,0.64440012,0.95217905,0.95549482
284,0.00061739,0.64420110,0.94459651,0.95779368
285,0.00061768,0.64390719,0.94610870,0.95395941
286,0.00061720,0.64415479,0.94625848,0.95587473
287,0.00061730,0.64418495,0.94899890,0.95707346
288,0.00061803,0.64407825,0.94994174,0.95689335
289,0.00061781,0.64421284,0.95298862,0.95445791
290,0.00061725,0.64440036,0.94702856,0.95228686
291,0.00061710,0.64396048,0.94574000,0.94866220
292,0.00061784,0.64420629,0.94476584,0.94937974
293,0.00061794,0.64459682,0.95131734,0.95228741
294,0.00061778,0.64428091,0.94756828,0.94902761
295,0.00061728,0.64393300,0.92965110,0.94741505
296,0.00061733,0.64350468,0.95333894,0.95274907
297,0.00061730,0.64398271,0.95240474,0.95420607
298,0.00061728,0.64380580,0.94757684,0.95522049
299,0.00061765,0.64378309,0.95192382,0.95374678


==> figures/general_matching/summary_runs.csv <==
tag,D,sampler,ucv,lcv,new_cands,final_w1,improve_factor,step_ms,opt_ms
nc-0_dist-l1_mode-gaussian_ucv-False_lcv-False,3,gaussian,False,False,0,0.000733,357.10,1.04,310.7
nc-0_dist-l1_mode-qmc_ucv-False_lcv-False,3,qmc,False,False,0,0.000669,390.36,1.51,452.1
nc-0_dist-l1_mode-gaussian_ucv-True_lcv-False,3,gaussian,True,False,0,0.000727,359.92,2.34,701.9
nc-0_dist-l1_mode-gaussian_ucv-False_lcv-True,3,gaussian,False,True,0,0.000736,355.17,1.87,561.7
nc-0_dist-l1_mode-qmc_ucv-True_lcv-False,3,qmc,True,False,0,0.000670,389.96,2.69,808.3
nc-0_dist-l1_mode-qmc_ucv-False_lcv-True,3,qmc,False,True,0,0.000669,390.22,2.26,677.8
nc-8_dist-l1_mode-gaussian_ucv-False_lcv-False,3,gaussian,False,False,8,0.000615,425.58,1.75,524.7
nc-16_dist-l1_mode-gaussian_ucv-False_lcv-False,3,gaussian,False,False,16,0.000632,414.12,1.59,477.6
nc-32_dist-l1_mode-gaussian_ucv-False_lcv-False,3,gaussian,False,False,32,0.000772,338.89,1.76,528.3
nc-48_dist-l1_mode-gaussian_ucv-False_lcv-False,3,gaussian,False,False,48,0.001655,158.28,1.65,495.0
nc-56_dist-l1_mode-gaussian_ucv-False_lcv-False,3,gaussian,False,False,56,0.003795,69.13,1.75,526.1
nc-8_dist-l1_mode-qmc_ucv-False_lcv-False,3,qmc,False,False,8,0.000629,415.68,2.13,638.8
nc-16_dist-l1_mode-qmc_ucv-False_lcv-False,3,qmc,False,False,16,0.000608,429.86,2.13,638.9
nc-32_dist-l1_mode-qmc_ucv-False_lcv-False,3,qmc,False,False,32,0.000747,350.26,2.13,640.3
nc-48_dist-l1_mode-qmc_ucv-False_lcv-False,3,qmc,False,False,48,0.001595,164.20,2.10,631.2
nc-56_dist-l1_mode-qmc_ucv-False_lcv-False,3,qmc,False,False,56,0.003782,69.35,2.12,635.0

